Power Module Heat Sink Design Optimization with Ensembles of Data-Driven Polynomial Chaos Surrogate Models

We consider the problem of optimizing the design of a heat sink used for cooling an insulated gate bipolar transistor (IGBT) power module. The thermal behavior of the heat sink is originally estimated using a high-fidelity computational fluid dynamics (CFD) simulation, which renders numerical optimization too computationally demanding. To enable optimization studies, we substitute the CFD simulation model with an inexpensive polynomial surrogate model that approximates the relation between the device's design features and a relevant thermal quantity of interest. The surrogate model of choice is a data-driven polynomial chaos expansion (DD-PCE), which learns the aforementioned relation by means of polynomial regression. Advantages of the DD-PCE include its applicability in small-data regimes and its easily adaptable model structure. To address the issue of model-form uncertainty and model robustness in view of limited training and test data, ensembles of DD-PCEs are generated based on data re-shuffling. Then, using the full ensemble of surrogate models, the surrogate-based predictions are accompanied by uncertainty metrics such as mean value and variance. Once trained and tested in terms of accuracy and robustness, the ensemble of DD-PCE surrogates replaces the high-fidelity simulation model in optimization algorithms aiming to identify heat sink designs that optimize the thermal behavior of the IGBT under geometrical and operational constraints. Optimized heat sink designs are obtained for a computational cost much smaller than utilizing the original model in the optimization procedure. Due to ensemble modeling, the optimization results can also be assessed in terms of uncertainty and robustness. Comparisons against alternative surrogate modeling techniques illustrate why the DD-PCE should be preferred in the considered setting.

==> err_stats/err_stats_apce_Rth.txt <==
100 4.602393800596708134e-02 1.110099272066044154e-02 2.703118746029860020e-01 1.085559138800672452e-01 6.992753443552258696e-01
200 2.150966982773524702e-02 2.328697827915263922e-03 1.178006370650495765e-01 3.710814529402956669e-02 2.299427908610178484e-01
300 1.622079192508059375e-02 1.937825907513435284e-03 9.637743061590382798e-02 2.767637916838628503e-02 1.803352763249404800e-01
400 1.227365772908190107e-02 1.892865229381562224e-03 7.191217205927585843e-02 2.269681653881433850e-02 1.545212672702349632e-01
500 9.264558658570615571e-03 1.448599620682915505e-03 5.286258520383098347e-02 1.737233520781063245e-02 9.504309954762363288e-02
600 7.746635119817844861e-03 1.143324359283106771e-03 4.365900395022239561e-02 1.182871690691323155e-02 7.723539773175795708e-02
700 6.371400787795831328e-03 6.759452345022712869e-04 3.479959451151135724e-02 9.760371888419130254e-03 6.711627963338920311e-02
800 5.613520733959989455e-03 4.993137931158727087e-04 2.999928706158711683e-02 7.785758939384562587e-03 6.359866299328560679e-02


==> err_stats/err_stats_apce_Tj.txt <==
100 3.219535100628981295e-02 6.519429312803448270e-03 1.622977627911358633e-01 5.144001800151754705e-02 4.517995236794576930e-01
200 1.264349028913734976e-02 1.389632229783503009e-03 6.626410921050172875e-02 1.631486419500659604e-02 1.188128347699042436e-01
300 9.547712165576111715e-03 8.183145698217840491e-04 5.174556430198722079e-02 1.245326992750178489e-02 1.031179570118083005e-01
400 7.493693938876867799e-03 9.896402500371910028e-04 4.174039872123028183e-02 1.091511617265772220e-02 8.025684065383387189e-02
500 5.814493068730064614e-03 9.294410447135431240e-04 3.164377268654938041e-02 9.503564079759599034e-03 7.600500353359912475e-02
600 4.860041077479509627e-03 8.347629875937980426e-04 2.573032014711113674e-02 7.942831649138467828e-03 5.137057868404010241e-02
700 3.972744215533205274e-03 4.068973086135048997e-04 2.127514078282520538e-02 4.704770133643690344e-03 3.607768693581716452e-02
800 3.516202279277685569e-03 3.259351626254313665e-04 2.031893091142533692e-02 4.883723021588738146e-03 3.366193980163844496e-02


==> err_stats/err_stats_gpr_Rth.txt <==
100 7.912949629845517086e-02 5.999345617461238067e-02 3.609074854895231721e-01 2.327628522285141166e-01 1.423173251756016056e+00
200 4.305098206037023811e-02 2.984570744130497777e-02 2.132763529106516676e-01 1.254624009849990007e-01 1.266554978937185494e+00
300 3.225388569744484790e-02 2.556018519685453530e-02 1.728912279652989048e-01 9.696194560909439375e-02 1.010200154315717525e+00
400 2.744951076537570020e-02 1.341917926961657716e-02 1.591269668645615698e-01 8.419439888539484440e-02 6.979746650869883551e-01
500 2.410994565076985188e-02 1.203500185057796747e-02 1.392188425973534538e-01 7.865919931052416103e-02 5.166306258388463357e-01
600 2.197906023840683759e-02 1.196215856025064674e-02 1.242665408512688974e-01 5.924472004828840871e-02 3.452274488838152910e-01
700 1.904331873223168506e-02 9.252498952586094699e-03 1.108025003057721558e-01 4.608498028265017865e-02 3.310107644288287077e-01
800 1.668981625114989223e-02 6.122674940957679654e-03 1.012083856731885445e-01 4.106750759934613138e-02 3.098870098282387464e-01


==> err_stats/err_stats_gpr_Tj.txt <==
100 4.617381596500155783e-02 3.928603686149932661e-02 2.377690357408152322e-01 1.163647962715238099e-01 6.597320579184627887e-01
200 2.122088222308876962e-02 2.185092282116802599e-03 1.409382317325476031e-01 4.226424099493780728e-02 2.727761140633283565e-01
300 1.642291838193860390e-02 4.381668024293580189e-03 1.200291233328054652e-01 4.481189330483682787e-02 3.297721159877171071e-01
400 1.584336814917952294e-02 8.780978870662817931e-03 1.103836483397427071e-01 4.873456875678434247e-02 2.849337516977581974e-01
500 1.292361775604368088e-02 6.096199440654491257e-03 9.567016110813017504e-02 4.705917130793346032e-02 3.170134987736308863e-01
600 1.089575903435277722e-02 4.125196829923334293e-03 8.592749388260409460e-02 3.963464089356147357e-02 2.529514134026001893e-01
700 9.366090823984443703e-03 9.370055208062273320e-04 7.566043493463055214e-02 2.069816286419772985e-02 1.303337122761672462e-01
800 8.632609967293276149e-03 8.878967519170202901e-04 7.061594985944033565e-02 2.383066718460726680e-02 1.677575348852423098e-01


==> err_stats/err_stats_nn_Rth.txt <==
100 1.677699773252253612e-01 3.840176320456289288e-02 7.397860357424537181e-01 2.694842693789933907e-01 1.686576363371718124e+00
200 8.489137084786198273e-02 1.727115050728408180e-02 3.504218572291941114e-01 9.444868006997482468e-02 6.946438601952227287e-01
300 6.484521587549681165e-02 1.377604256218493278e-02 2.663007863883431470e-01 7.619019733960712137e-02 5.660262898649587315e-01
400 5.469926231919922111e-02 1.344666818518381289e-02 2.154660575685726775e-01 5.256052063659662210e-02 3.983105233953032620e-01
500 5.443568281706479689e-02 1.322928162916378082e-02 2.139128027628459661e-01 5.204910191245844253e-02 3.644728772841621112e-01
600 5.426160611926664906e-02 1.464578868652575624e-02 1.930963933768019558e-01 4.277882502165252648e-02 2.934656874736576437e-01
700 5.011538438581932681e-02 1.500758225855057006e-02 1.891648152804246419e-01 5.879795054111983110e-02 4.166401324875370626e-01
800 4.965987909897588704e-02 1.485304663784828630e-02 1.827964340264754683e-01 5.208452349091115957e-02 4.004348462391044139e-01


==> err_stats/err_stats_nn_Tj.txt <==
100 6.090864788267121022e-02 1.447844294084874896e-02 2.792163193240236874e-01 8.479000435632627619e-02 6.045821783523028792e-01
200 3.663603453149911343e-02 8.020584149877349120e-03 1.856374133395513881e-01 5.870949514854231083e-02 3.723851842462309603e-01
300 3.306660326230311669e-02 9.884257902390787554e-03 1.649862689958070394e-01 4.973169429772164585e-02 3.288567462207103165e-01
400 2.796574534834183126e-02 8.632065308416394384e-03 1.326252790374313484e-01 3.877775683622966540e-02 2.401081291232840809e-01
500 2.787977479602272296e-02 9.671207683948841380e-03 1.286086612192715861e-01 5.494466786470175723e-02 3.573804216294055869e-01
600 2.783753717953501433e-02 1.088392581958607178e-02 1.274851166927674084e-01 4.635719942707968583e-02 2.922864770180108596e-01
700 2.644919566230754041e-02 1.175649544008153073e-02 1.184744104792225944e-01 4.973739438676080815e-02 3.112058410620362481e-01
800 2.534909108837677880e-02 1.171416542020570391e-02 1.160699251650594566e-01 4.661191851891850063e-02 2.880808104561011218e-01


==> err_stats/err_stats_nn_Tj_10.txt <==
100 6.290363652826300167e-02 1.671764842952625299e-02 3.180329603796155924e-01 1.158258888234134226e-01 8.780091548059105744e-01
200 3.769070386610556128e-02 8.492146718673791381e-03 2.133717114403089476e-01 9.180978559985630838e-02 6.512772909154310730e-01
300 3.372758606728502168e-02 9.768402899569072692e-03 1.750179693550988624e-01 6.166400627839065118e-02 3.993509644011729032e-01
400 2.937979150787444621e-02 8.616849562562674605e-03 1.463538346550921077e-01 5.032279620521532687e-02 3.109568512142341090e-01
500 2.910456886700756030e-02 9.007756626046073065e-03 1.412784768708893468e-01 5.506080997979805741e-02 3.641256201726598141e-01
600 2.999347259061633381e-02 1.027769905379591515e-02 1.337308056975926029e-01 4.476924551308857081e-02 2.811068706691630115e-01
700 2.825427078498623373e-02 1.086474472264817477e-02 1.234531597251587870e-01 4.929107066189273439e-02 3.538646999395227977e-01
800 2.711629228072150177e-02 1.087668061457721519e-02 1.247341320644657220e-01 4.938498067280652770e-02 2.914167877497702008e-01


==> err_stats/err_stats_tdpce_Rth.txt <==
100 6.191054350008298179e-01 4.493509086456579787e-02 2.818432199613042144e+00 8.255620339206868330e-01 5.650907686699975230e+00
200 3.154112342380400169e-01 4.392034041489907559e-02 1.877102458917278005e+00 5.893004887787195445e-01 3.973660552379876254e+00
300 5.748339393261315405e-02 9.868498503826143853e-03 3.684774204129671049e-01 1.265360292338013615e-01 7.712922456866095899e-01
400 4.235442920149432022e-02 5.390501509360203121e-03 2.983882530566706603e-01 1.167171863141605315e-01 6.811578021357526103e-01
500 3.684157290839919913e-02 4.512243753697464665e-03 2.651240656601422385e-01 9.508593253562434844e-02 7.468246931876670880e-01
600 3.437448197407832334e-02 3.763154859027560781e-03 2.411856532880712611e-01 8.702666644285081410e-02 4.714812735339821703e-01
700 3.186133318009898990e-02 2.952524470693683022e-03 2.280356343277322451e-01 7.236471335442747066e-02 4.489518192746206338e-01
800 3.145322670504612644e-02 3.221769025652241811e-03 2.351443414249517749e-01 8.639718141919430772e-02 4.916142467769391011e-01


==> err_stats/err_stats_tdpce_Tj.txt <==
100 5.826457658983423826e-01 4.077143476835188435e-02 2.367053645546243867e+00 4.449986406246825843e-01 3.776012584602733924e+00
200 2.578775163854746810e-01 3.649510664217588823e-02 1.385008463370726917e+00 3.505376219458765097e-01 2.892450101123948070e+00
300 2.743664359968235947e-02 4.247198250477420695e-03 1.446948446744783512e-01 4.310370446546495787e-02 3.313773522658318149e-01
400 2.028339868742142990e-02 2.265091234546551344e-03 1.119460462731563244e-01 3.107604268742019185e-02 2.237338849830447507e-01
500 1.776060903468323210e-02 1.920843009343117412e-03 1.019593988512260130e-01 2.610851957841628726e-02 2.462660201101020130e-01
600 1.644905844693299313e-02 1.411516504438347459e-03 8.996027482721725976e-02 2.263354507970918167e-02 1.540394852285792426e-01
700 1.525507611286192056e-02 1.298633517309012459e-03 8.623157115558237329e-02 1.810088895604539116e-02 1.667502363173812008e-01
800 1.493468915993855471e-02 1.256531478572876391e-03 8.592257087605642552e-02 2.039756237924579552e-02 1.567515952027266624e-01


==> fig/frf.txt <==
6.000000000000000000e+00 -3.007183118274783240e+00 -3.210541850732220759e+00 -2.845370495359060392e+00
6.006000000000000227e+00 -3.019875796206496155e+00 -3.223295585432099486e+00 -2.858080959971217361e+00
6.011999999999999567e+00 -3.032549575795007168e+00 -3.236023567067798812e+00 -2.870779093693603734e+00
6.017999999999999794e+00 -3.045204895568843995e+00 -3.248726270912573710e+00 -2.883465309533148613e+00
6.024000000000000021e+00 -3.057842190319393083e+00 -3.261404167685195254e+00 -2.896140017452411008e+00
6.030000000000000249e+00 -3.070461891161625267e+00 -3.274057723623521987e+00 -2.908803624420783773e+00
6.035999999999999588e+00 -3.083064425593864843e+00 -3.286687400556698169e+00 -2.921456534464861310e+00
6.041999999999999815e+00 -3.095650217556543460e+00 -3.299293655976145434e+00 -2.934099148718077643e+00
6.048000000000000043e+00 -3.108219687489904182e+00 -3.311876943105194648e+00 -2.946731865469470080e+00
6.054000000000000270e+00 -3.120773252390842689e+00 -3.324437710967542259e+00 -2.959355080211771405e+00
6.059999999999999609e+00 -3.133311325868693320e+00 -3.336976404454498724e+00 -2.971969185688676962e+00
6.065999999999999837e+00 -3.145834318200165569e+00 -3.349493464391006370e+00 -2.984574571941437604e+00
6.072000000000000064e+00 -3.158342636383343560e+00 -3.361989327600567012e+00 -2.997171626354669272e+00
6.078000000000000291e+00 -3.170836684190782684e+00 -3.374464426968960318e+00 -3.009760733701539515e+00
6.083999999999999631e+00 -3.183316862221759358e+00 -3.386919191506946092e+00 -3.022342276188189736e+00
6.089999999999999858e+00 -3.195783567953677906e+00 -3.399354046411792840e+00 -3.034916633497529048e+00
6.096000000000000085e+00 -3.208237195792594143e+00 -3.411769413127796469e+00 -3.047484182832350896e+00
6.102000000000000313e+00 -3.220678137123009765e+00 -3.424165709405787794e+00 -3.060045298957790649e+00
6.107999999999999652e+00 -3.233106780356743037e+00 -3.436543349361527167e+00 -3.072600354243176124e+00
6.113999999999999879e+00 -3.245523510981154214e+00 -3.448902743533213577e+00 -3.085149718703239508e+00
6.120000000000000107e+00 -3.257928711606504990e+00 -3.461244298937970587e+00 -3.097693760038733757e+00
6.126000000000000334e+00 -3.270322762012590978e+00 -3.473568419127355256e+00 -3.110232843676394410e+00
6.131999999999999673e+00 -3.282706039194659198e+00 -3.485875504241980227e+00 -3.122767332808429330e+00
6.137999999999999901e+00 -3.295078917408615915e+00 -3.498165951065226320e+00 -3.135297588431326332e+00
6.144000000000000128e+00 -3.307441768215464872e+00 -3.510440153076004766e+00 -3.147823969384157650e+00
6.150000000000000355e+00 -3.319794960525119354e+00 -3.522698500500716090e+00 -3.160346832386329741e+00
6.155999999999999694e+00 -3.332138860639509037e+00 -3.534941380364284846e+00 -3.172866532074771317e+00
6.161999999999999922e+00 -3.344473832295013604e+00 -3.547169176540398539e+00 -3.185383421040611118e+00
6.168000000000000149e+00 -3.356800236704298612e+00 -3.559382269800955179e+00 -3.197897849865361408e+00
6.174000000000000377e+00 -3.369118432597417723e+00 -3.571581037864605790e+00 -3.210410167156529937e+00
6.179999999999999716e+00 -3.381428776262411340e+00 -3.583765855444599246e+00 -3.222920719582801574e+00
6.185999999999999943e+00 -3.393731621585163616e+00 -3.595937094295829084e+00 -3.235429851908691923e+00
6.192000000000000171e+00 -3.406027320088788279e+00 -3.608095123261104042e+00 -3.247937907028755067e+00
6.198000000000000398e+00 -3.418316220972336339e+00 -3.620240308316707178e+00 -3.260445226001301933e+00
6.203999999999999737e+00 -3.430598671148954892e+00 -3.632373012617217789e+00 -3.272952148081638146e+00
6.209999999999999964e+00 -3.442875015283516582e+00 -3.644493596539633451e+00 -3.285459010754939513e+00
6.216000000000000192e+00 -3.455145595829612226e+00 -3.656602417726737553e+00 -3.297966149768574162e+00
6.222000000000000419e+00 -3.467410753066090923e+00 -3.668699831129865085e+00 -3.310473899164068534e+00
6.227999999999999758e+00 -3.479670825133042822e+00 -3.680786189050995194e+00 -3.322982591308636824e+00
6.233999999999999986e+00 -3.491926148067207691e+00 -3.692861841184093663e+00 -3.335492556926282326e+00
6.240000000000000213e+00 -3.504177055836962040e+00 -3.704927134655937593e+00 -3.348004125128501318e+00
6.246000000000000441e+00 -3.516423880376731592e+00 -3.716982414066194895e+00 -3.360517623444592150e+00
6.251999999999999780e+00 -3.528666951620927250e+00 -3.729028021527003300e+00 -3.373033377851561987e+00
6.258000000000000007e+00 -3.540906597537490264e+00 -3.741064296701861913e+00 -3.385551712803666735e+00
6.264000000000000234e+00 -3.553143144160770817e+00 -3.753091576843923693e+00 -3.398072951261562835e+00
6.269999999999999574e+00 -3.565376915624187237e+00 -3.765110196833795442e+00 -3.410597414721105558e+00
6.275999999999999801e+00 -3.577608234192205749e+00 -3.777120489216651666e+00 -3.423125423241769383e+00
6.282000000000000028e+00 -3.589837420292062653e+00 -3.789122784238913688e+00 -3.435657295474733974e+00
6.288000000000000256e+00 -3.602064792544901639e+00 -3.801117409884260834e+00 -3.448193348690597126e+00
6.293999999999999595e+00 -3.614290667796597134e+00 -3.813104691909201094e+00 -3.460733898806811037e+00
6.299999999999999822e+00 -3.626515361148090477e+00 -3.825084953878059579e+00 -3.473279260414694036e+00
6.306000000000000050e+00 -3.638739185985331304e+00 -3.837058517197460272e+00 -3.485829746806194507e+00
6.312000000000000277e+00 -3.650962454008833014e+00 -3.849025701150345036e+00 -3.498385670000287551e+00
6.317999999999999616e+00 -3.663185475262808133e+00 -3.860986822929427298e+00 -3.510947340769099867e+00
6.323999999999999844e+00 -3.675408558163965722e+00 -3.872942197670212305e+00 -3.523515068663682470e+00
6.330000000000000071e+00 -3.687632009529834942e+00 -3.884892138483522661e+00 -3.536089162039514733e+00
6.336000000000000298e+00 -3.699856134606844815e+00 -3.896836956487578885e+00 -3.548669928081737535e+00
6.341999999999999638e+00 -3.712081237097891950e+00 -3.908776960839547066e+00 -3.561257672829992948e+00
6.347999999999999865e+00 -3.724307619189694663e+00 -3.920712458766742348e+00 -3.573852701203130700e+00
6.354000000000000092e+00 -3.736535581579679466e+00 -3.932643755597306168e+00 -3.586455317023504286e+00
6.360000000000000320e+00 -3.748765423502619321e+00 -3.944571154790519341e+00 -3.599065823041087242e+00
6.365999999999999659e+00 -3.760997442756826015e+00 -3.956494957966620429e+00 -3.611684520957278544e+00
6.371999999999999886e+00 -3.773231935730113840e+00 -3.968415464936247083e+00 -3.624311711448441997e+00
6.378000000000000114e+00 -3.785469197425412879e+00 -3.980332973729505230e+00 -3.636947694189220481e+00
6.384000000000000341e+00 -3.797709521485983064e+00 -3.992247780624538223e+00 -3.649592767875580623e+00
6.389999999999999680e+00 -3.809953200220437264e+00 -4.004160180175811767e+00 -3.662247230247607899e+00
6.395999999999999908e+00 -3.822200524627378471e+00 -4.016070465241952547e+00 -3.674911378112093452e+00
6.402000000000000135e+00 -3.834451784419747877e+00 -4.027978927013186272e+00 -3.687585507364818938e+00
6.408000000000000362e+00 -3.846707268048910056e+00 -4.039885855038509277e+00 -3.700269913012699252e+00
6.413999999999999702e+00 -3.858967262728401515e+00 -4.051791537252348974e+00 -3.712964889195607299e+00
6.419999999999999929e+00 -3.871232054457450111e+00 -4.063696260001012917e+00 -3.725670729208084175e+00
6.426000000000000156e+00 -3.883501928044165830e+00 -4.075600308068665356e+00 -3.738387725520708305e+00
6.432000000000000384e+00 -3.895777167128477991e+00 -4.087503964703050663e+00 -3.751116169801353983e+00
6.437999999999999723e+00 -3.908058054204825105e+00 -4.099407511640833945e+00 -3.763856352936183480e+00
6.443999999999999950e+00 -3.920344870644540514e+00 -4.111311229132596168e+00 -3.776608565050497468e+00
6.450000000000000178e+00 -3.932637896718036874e+00 -4.123215395967578800e+00 -3.789373095529287028e+00
6.456000000000000405e+00 -3.944937411616664225e+00 -4.135120289498008361e+00 -3.802150233037707494e+00
6.461999999999999744e+00 -3.957243693474402413e+00 -4.147026185663183817e+00 -3.814940265541239661e+00
6.467999999999999972e+00 -3.969557019389233776e+00 -4.158933359013240683e+00 -3.827743480325817682e+00
6.474000000000000199e+00 -3.981877665444363501e+00 -4.170842082732592715e+00 -3.840560164017598588e+00
6.480000000000000426e+00 -3.994205906729082933e+00 -4.182752628663085837e+00 -3.853390602602663861e+00
6.485999999999999766e+00 -4.006542017359573826e+00 -4.194665267326885605e+00 -3.866235081446584676e+00
6.491999999999999993e+00 -4.018886270499302249e+00 -4.206580267949052043e+00 -3.879093885313631418e+00
6.498000000000000220e+00 -4.031238938379332559e+00 -4.218497898479860453e+00 -3.891967298386070251e+00
6.503999999999999559e+00 -4.043600292318395795e+00 -4.230418425616803368e+00 -3.904855604283068882e+00
6.509999999999999787e+00 -4.055970602742667630e+00 -4.242342114826384680e+00 -3.917759086079587227e+00
6.516000000000000014e+00 -4.068350139205445970e+00 -4.254269230365613552e+00 -3.930678026325032270e+00
6.522000000000000242e+00 -4.080739170406560312e+00 -4.266200035303218563e+00 -3.943612707061808109e+00
6.528000000000000469e+00 -4.093137964211616797e+00 -4.278134791540677995e+00 -3.956563409843690593e+00
6.533999999999999808e+00 -4.105546787670990128e+00 -4.290073759832933042e+00 -3.969530415754080721e+00
6.540000000000000036e+00 -4.117965907038731110e+00 -4.302017199808859438e+00 -3.982514005424061310e+00
6.546000000000000263e+00 -4.130395587791153567e+00 -4.313965369991573873e+00 -3.995514459050402589e+00
6.551999999999999602e+00 -4.142836094645343081e+00 -4.325918527818385151e+00 -4.008532056413330658e+00
6.557999999999999829e+00 -4.155287691577443709e+00 -4.337876929660650305e+00 -4.021567076894246640e+00
6.564000000000000057e+00 -4.167750641840759940e+00 -4.349840830843268336e+00 -4.034619799493274428e+00
6.570000000000000284e+00 -4.180225207983711222e+00 -4.361810485664056714e+00 -4.047690502846703176e+00
6.576000000000000512e+00 -4.192711651867588429e+00 -4.373786147412863201e+00 -4.060779465244247710e+00
6.581999999999999851e+00 -4.205210234684175319e+00 -4.385768068390440533e+00 -4.073886964646316500e+00
6.588000000000000078e+00 -4.217721216973172815e+00 -4.397756499927180762e+00 -4.087013278700999841e+00
6.594000000000000306e+00 -4.230244858639503391e+00 -4.409751692401554735e+00 -4.100158684761079364e+00
6.599999999999999645e+00 -4.242781418970425378e+00 -4.421753895258444089e+00 -4.113323459900850132e+00
6.605999999999999872e+00 -4.255331156652492730e+00 -4.433763357027196150e+00 -4.126507880932877903e+00
6.612000000000000099e+00 -4.267894329788443741e+00 -4.445780325339507399e+00 -4.139712224424595632e+00
6.618000000000000327e+00 -4.280471195913795768e+00 -4.457805046947133754e+00 -4.152936766714867112e+00
6.623999999999999666e+00 -4.293062012013419526e+00 -4.469837767739393897e+00 -4.166181783930386295e+00
6.629999999999999893e+00 -4.305667034537965954e+00 -4.481878732760511852e+00 -4.179447552002049981e+00
6.636000000000000121e+00 -4.318286519420075464e+00 -4.493928186226730404e+00 -4.192734346681159074e+00
6.642000000000000348e+00 -4.330920722090513486e+00 -4.505986371543307278e+00 -4.206042443555563004e+00
6.647999999999999687e+00 -4.343569897494194976e+00 -4.518053531321287508e+00 -4.219372118065764177e+00
6.653999999999999915e+00 -4.356234300105998436e+00 -4.530129907394123912e+00 -4.232723645520827027e+00
6.660000000000000142e+00 -4.368914183946556840e+00 -4.542215740834169679e+00 -4.246097301114316380e+00
6.666000000000000369e+00 -4.381609802597822068e+00 -4.554311271968914276e+00 -4.259493359940071500e+00
6.671999999999999709e+00 -4.394321409218602703e+00 -4.566416740397137630e+00 -4.272912097007968590e+00
6.677999999999999936e+00 -4.407049256559928629e+00 -4.578532385004909777e+00 -4.286353787259537640e+00
6.684000000000000163e+00 -4.419793596980300165e+00 -4.590658443981342707e+00 -4.299818705583562384e+00
6.690000000000000391e+00 -4.432554682460862594e+00 -4.602795154834323554e+00 -4.313307126831603000e+00
6.695999999999999730e+00 -4.445332764620418153e+00 -4.614942754405968017e+00 -4.326819325833391794e+00
6.701999999999999957e+00 -4.458128094730402502e+00 -4.627101478888050679e+00 -4.340355577412260857e+00
6.708000000000000185e+00 -4.470940923729674665e+00 -4.639271563837153778e+00 -4.353916156400432946e+00
6.714000000000000412e+00 -4.483771502239271456e+00 -4.651453244189855951e+00 -4.367501337654241311e+00
6.719999999999999751e+00 -4.496620080577046430e+00 -4.663646754277569251e+00 -4.381111396069385933e+00
6.725999999999999979e+00 -4.509486908772136537e+00 -4.675852327841433009e+00 -4.394746606596003247e+00
6.732000000000000206e+00 -4.522372236579498050e+00 -4.688070198046952797e+00 -4.408407244253802482e+00
6.737999999999999545e+00 -4.535276313494178702e+00 -4.700300597498561217e+00 -4.422093584147052781e+00
6.743999999999999773e+00 -4.548199388765591600e+00 -4.712543758254045478e+00 -4.435805901479588975e+00
6.750000000000000000e+00 -4.561141711411717203e+00 -4.724799911838850619e+00 -4.449544471569756077e+00
6.756000000000000227e+00 -4.574103530233116999e+00 -4.737069289260239735e+00 -4.463309569865256066e+00
6.762000000000000455e+00 -4.587085093827010240e+00 -4.749352121021360063e+00 -4.477101471958039980e+00
6.767999999999999794e+00 -4.600086650601134863e+00 -4.761648637135204254e+00 -4.490920453599095197e+00
6.774000000000000021e+00 -4.613108448787619054e+00 -4.773959067138381585e+00 -4.504766790713206071e+00
6.780000000000000249e+00 -4.626150736456736468e+00 -4.786283640104903370e+00 -4.518640759413702135e+00
6.785999999999999588e+00 -4.639213761530600166e+00 -4.798622584659721468e+00 -4.532542636017153903e+00
6.791999999999999815e+00 -4.652297771796766845e+00 -4.810976128992262346e+00 -4.546472697058037582e+00
6.798000000000000043e+00 -4.665403014921817970e+00 -4.823344500869818141e+00 -4.560431219303377581e+00
6.804000000000000270e+00 -4.678529738464794363e+00 -4.835727927650802727e+00 -4.574418479767356160e+00
6.810000000000000497e+00 -4.691678189890640560e+00 -4.848126636297982017e+00 -4.588434755725898206e+00
6.815999999999999837e+00 -4.704848616583561238e+00 -4.860540853391520422e+00 -4.602480324731240913e+00
6.822000000000000064e+00 -4.718041265860300371e+00 -4.872970805142005979e+00 -4.616555464626489247e+00
6.828000000000000291e+00 -4.731256384983364427e+00 -4.885416717403326281e+00 -4.630660453560119905e+00
6.833999999999999631e+00 -4.744494221174187842e+00 -4.897878815685476006e+00 -4.644795570000486151e+00
6.839999999999999858e+00 -4.757755021626298486e+00 -4.910357325167298725e+00 -4.658961092750375066e+00
6.846000000000000085e+00 -4.771039033518318817e+00 -4.922852470709063510e+00 -4.673157300961385374e+00
6.852000000000000313e+00 -4.784346504027007008e+00 -4.935364476865041539e+00 -4.687384474148507785e+00
6.857999999999999652e+00 -4.797677680340230566e+00 -4.947893567895965461e+00 -4.701642892204517921e+00
6.863999999999999879e+00 -4.811032809669840482e+00 -4.960439967781367976e+00 -4.715932835414467839e+00
6.870000000000000107e+00 -4.824412139264601329e+00 -4.973003900231930174e+00 -4.730254584470150014e+00
6.876000000000000334e+00 -4.837815916422936624e+00 -4.985585588701628268e+00 -4.744608420484516031e+00
6.881999999999999673e+00 -4.851244388505785210e+00 -4.998185256399955811e+00 -4.758994625006190304e+00
6.887999999999999901e+00 -4.864697802949293326e+00 -5.010803126303910560e+00 -4.773413480033873668e+00
6.894000000000000128e+00 -4.878176407277545756e+00 -5.023439421170023067e+00 -4.787865268030823351e+00
6.900000000000000355e+00 -4.891680449115209939e+00 -5.036094363546283148e+00 -4.802350271939342718e+00
6.905999999999999694e+00 -4.905210176200177408e+00 -5.048768175783974854e+00 -4.816868775195253249e+00
6.911999999999999922e+00 -4.918765836396168822e+00 -5.061461080049470596e+00 -4.831421061742350531e+00
6.918000000000000149e+00 -4.932347677705294586e+00 -5.074173298335945326e+00 -4.846007416046963279e+00
6.924000000000000377e+00 -4.945955948280589709e+00 -5.086905052475055200e+00 -4.860628123112426202e+00
6.929999999999999716e+00 -4.959590896438535346e+00 -5.099656564148480342e+00 -4.875283468493653238e+00
6.935999999999999943e+00 -4.973252770671527045e+00 -5.112428054899510244e+00 -4.889973738311656604e+00
6.942000000000000171e+00 -4.986941819660351882e+00 -5.125219746144490607e+00 -4.904699219268147559e+00
6.948000000000000398e+00 -5.000658292286606077e+00 -5.138031859184250649e+00 -4.919460198660133621e+00
6.953999999999999737e+00 -5.014402437645138377e+00 -5.150864615215459352e+00 -4.934256964394519329e+00
6.959999999999999964e+00 -5.028174505056421495e+00 -5.163718235341941742e+00 -4.949089805002826026e+00
6.966000000000000192e+00 -5.041974744078959958e+00 -5.176592940585925895e+00 -4.963959009655790844e+00
6.971999999999999531e+00 -5.055803404521638456e+00 -5.189488951899280167e+00 -4.978864868178151326e+00
6.977999999999999758e+00 -5.069660736456072847e+00 -5.202406490174618980e+00 -4.993807671063343001e+00
6.983999999999999986e+00 -5.083546990228954954e+00 -5.215345776256445021e+00 -5.008787709488322193e+00
6.990000000000000213e+00 -5.097462416474389357e+00 -5.228307030952242584e+00 -5.023805275328393272e+00
6.996000000000000441e+00 -5.111407266126212434e+00 -5.241290475043433261e+00 -5.038860661172030575e+00
7.001999999999999780e+00 -5.125381790430292739e+00 -5.254296329296400003e+00 -5.053954160335837997e+00
7.008000000000000007e+00 -5.139386240956859808e+00 -5.267324814473437478e+00 -5.069086066879471275e+00
7.014000000000000234e+00 -5.153420869612795663e+00 -5.280376151343593172e+00 -5.084256675620627774e+00
7.019999999999999574e+00 -5.167485928653949401e+00 -5.293450560693607976e+00 -5.099466282150153518e+00
7.025999999999999801e+00 -5.181581670697425146e+00 -5.306548263338651594e+00 -5.114715182847053399e+00
7.032000000000000028e+00 -5.195708348733919735e+00 -5.319669480133183193e+00 -5.130003674893731436e+00
7.038000000000000256e+00 -5.209866216139980466e+00 -5.332814431981689474e+00 -5.145332056291143097e+00
7.044000000000000483e+00 -5.224055526690375650e+00 -5.345983339849389893e+00 -5.160700625874088843e+00
7.049999999999999822e+00 -5.238276534570367460e+00 -5.359176424772932101e+00 -5.176109683326538757e+00
7.056000000000000050e+00 -5.252529494388080700e+00 -5.372393907871090946e+00 -5.191559529197014911e+00
7.062000000000000277e+00 -5.266814661186812074e+00 -5.385636010355367986e+00 -5.207050464914052768e+00
7.067999999999999616e+00 -5.281132290457373202e+00 -5.398902953540623884e+00 -5.222582792801744311e+00
7.073999999999999844e+00 -5.295482638150494914e+00 -5.412194958855641502e+00 -5.238156816095264290e+00
7.080000000000000071e+00 -5.309865960689173825e+00 -5.425512247853742309e+00 -5.253772838956623836e+00
7.086000000000000298e+00 -5.324282514981055314e+00 -5.438855042223250891e+00 -5.269431166490320173e+00
7.092000000000000526e+00 -5.338732558430903552e+00 -5.452223563798091810e+00 -5.285132104759249216e+00
7.097999999999999865e+00 -5.353216348952965831e+00 -5.465618034568223926e+00 -5.300875960800484954e+00
7.104000000000000092e+00 -5.367734144983469236e+00 -5.479038676690180409e+00 -5.316663042641339487e+00
7.110000000000000320e+00 -5.382286205493100439e+00 -5.492485712497502170e+00 -5.332493659315385770e+00
7.115999999999999659e+00 -5.396872789999481945e+00 -5.505959364511210374e+00 -5.348368120878608245e+00
7.121999999999999886e+00 -5.411494158579724711e+00 -5.519459855450227437e+00 -5.364286738425639633e+00
7.128000000000000114e+00 -5.426150571883006535e+00 -5.532987408241830884e+00 -5.380249824106075884e+00
7.134000000000000341e+00 -5.440842291143102472e+00 -5.546542246032036161e+00 -5.396257691140883495e+00
7.140000000000000568e+00 -5.455569578191058255e+00 -5.560124592196023841e+00 -5.412310653838936503e+00
7.145999999999999908e+00 -5.470332695467813089e+00 -5.573734670348532205e+00 -5.428409027613595228e+00
7.152000000000000135e+00 -5.485131906036947669e+00 -5.587372704354277353e+00 -5.444553128999478631e+00
7.157999999999999474e+00 -5.499967473597314971e+00 -5.601038918338275607e+00 -5.460743275669187824e+00
7.163999999999999702e+00 -5.514839662495910844e+00 -5.614733536696303595e+00 -5.476979786450310250e+00
7.169999999999999929e+00 -5.529748737740592723e+00 -5.628456784105219768e+00 -5.493262981342420304e+00
7.176000000000000156e+00 -5.544694965012993748e+00 -5.642208885533356089e+00 -5.509593181534202522e+00
7.182000000000000384e+00 -5.559678610681389799e+00 -5.655990066250935477e+00 -5.525970709420755966e+00
7.187999999999999723e+00 -5.574699941813635817e+00 -5.669800551840381786e+00 -5.542395888620893274e+00
7.193999999999999950e+00 -5.589759226190150088e+00 -5.683640568206761223e+00 -5.558869043994728365e+00
7.200000000000000178e+00 -5.604856732316992662e+00 -5.697510341588163385e+00 -5.575390501661217968e+00
7.205999999999999517e+00 -5.619992729438885171e+00 -5.711410098566032545e+00 -5.591960589015926075e+00
7.211999999999999744e+00 -5.635167487552418919e+00 -5.725340066075661483e+00 -5.608579634748942055e+00
7.217999999999999972e+00 -5.650381277419217696e+00 -5.739300471416521887e+00 -5.625247968862777448e+00
7.224000000000000199e+00 -5.665634370579171630e+00 -5.753291542262696012e+00 -5.641965922690598489e+00
7.230000000000000426e+00 -5.680927039363815823e+00 -5.767313506673348300e+00 -5.658733828914460418e+00
7.235999999999999766e+00 -5.696259556909629040e+00 -5.781366593103084206e+00 -5.675552021583715856e+00
7.241999999999999993e+00 -5.711632197171518932e+00 -5.795451030412476001e+00 -5.692420836133585738e+00
7.248000000000000220e+00 -5.727045234936312568e+00 -5.809567047878494428e+00 -5.709340609403844802e+00
7.253999999999999559e+00 -5.742498945836302049e+00 -5.823714875204971442e+00 -5.726311679657686504e+00
7.259999999999999787e+00 -5.757993606362905581e+00 -5.837894742533165982e+00 -5.743334386600724706e+00
7.266000000000000014e+00 -5.773529493880351637e+00 -5.852106880452192073e+00 -5.760409071400152570e+00
7.272000000000000242e+00 -5.789106886639477700e+00 -5.866351520009633447e+00 -5.777536076704054224e+00
7.278000000000000469e+00 -5.804726063791552093e+00 -5.880628892722066681e+00 -5.794715746660887845e+00
7.283999999999999808e+00 -5.820387305402226374e+00 -5.894939230585643841e+00 -5.811948426939160584e+00
7.290000000000000036e+00 -5.836090892465536584e+00 -5.909282766086706218e+00 -5.829234464747177213e+00
7.296000000000000263e+00 -5.851837106917975539e+00 -5.923659732212426476e+00 -5.846574208853104970e+00
7.301999999999999602e+00 -5.867626231652678825e+00 -5.938070362461438378e+00 -5.863968009605100562e+00
7.307999999999999829e+00 -5.883458550533655185e+00 -5.952514890854551766e+00 -5.881416218951621033e+00
7.314000000000000057e+00 -5.899334348410146589e+00 -5.966993551945454222e+00 -5.898919190462036610e+00
7.320000000000000284e+00 -5.915253911131047815e+00 -5.981506580831450037e+00 -5.916477279347239993e+00
7.326000000000000512e+00 -5.931217525559403292e+00 -5.996054213164264901e+00 -5.934090842480616246e+00
7.331999999999999851e+00 -5.947225479587042507e+00 -6.010636685160831938e+00 -5.951760238419127269e+00
7.338000000000000078e+00 -5.963278062149296233e+00 -6.025254233614171007e+00 -5.969485827424598767e+00
7.344000000000000306e+00 -5.979375563239752722e+00 -6.039907095904219148e+00 -5.987267971485201734e+00
7.349999999999999645e+00 -5.995518273925201314e+00 -6.054595510008836889e+00 -6.005107034337186178e+00
7.355999999999999872e+00 -6.011706486360611557e+00 -6.069319714514659125e+00 -6.023003381486765839e+00
7.362000000000000099e+00 -6.027940493804255340e+00 -6.084079948628223988e+00 -6.040957380232239160e+00
7.368000000000000327e+00 -6.044220590632905399e+00 -6.098876452186900110e+00 -6.058969399686343849e+00
7.374000000000000554e+00 -6.060547072357177711e+00 -6.113709465670060794e+00 -6.077039810798834374e+00
7.379999999999999893e+00 -6.076920235636931622e+00 -6.128579230210164042e+00 -6.095168986379226439e+00
7.386000000000000121e+00 -6.093340378296842275e+00 -6.143485987603969356e+00 -6.113357301119846987e+00
7.392000000000000348e+00 -6.109807799342068080e+00 -6.158429980323743003e+00 -6.131605131619080495e+00
7.397999999999999687e+00 -6.126322798973967920e+00 -6.173411451528529881e+00 -6.149912856404863959e+00
7.403999999999999915e+00 -6.142885678606098132e+00 -6.188430645075504444e+00 -6.168280855958411024e+00
7.410000000000000142e+00 -6.159496740880147314e+00 -6.203487805531342048e+00 -6.186709512738188366e+00
7.416000000000000369e+00 -6.176156289682145584e+00 -6.218583178183633819e+00 -6.205199211204172727e+00
7.421999999999999709e+00 -6.192864630158675610e+00 -6.233717009052430313e+00 -6.223750337842325564e+00
7.427999999999999936e+00 -6.209622068733362532e+00 -6.248889544901713222e+00 -6.242363281189351909e+00
7.434000000000000163e+00 -6.226428913123327469e+00 -6.264101033251064266e+00 -6.261038431857709696e+00
7.439999999999999503e+00 -6.243285472355927013e+00 -6.279351722387303880e+00 -6.279776182560913078e+00
7.445999999999999730e+00 -6.260192056785529147e+00 -6.294641861376220504e+00 -6.298576928139104858e+00
7.451999999999999957e+00 -6.277148978110483668e+00 -6.309971700074373580e+00 -6.317441065584863402e+00
7.458000000000000185e+00 -6.294156549390214295e+00 -6.325341489140921425e+00 -6.336368994069401239e+00
7.464000000000000412e+00 -6.311215085062478636e+00 -6.340751480049599209e+00 -6.355361114968966163e+00
7.469999999999999751e+00 -6.328324900960740962e+00 -6.356201925100624983e+00 -6.374417831891533659e+00
7.475999999999999979e+00 -6.345486314331719946e+00 -6.371693077432841967e+00 -6.393539550703881247e+00
7.482000000000000206e+00 -6.362699643853141573e+00 -6.387225191035809324e+00 -6.412726679558896414e+00
7.487999999999999545e+00 -6.379965209651502711e+00 -6.402798520762013723e+00 -6.431979628923243375e+00
7.493999999999999773e+00 -6.397283333320212151e+00 -6.418413322339146632e+00 -6.451298811605326478e+00
7.500000000000000000e+00 -6.414654337937668593e+00 -6.434069852382465982e+00 -6.470684642783563589e+00
7.506000000000000227e+00 -6.432078548085686798e+00 -6.449768368407223562e+00 -6.490137540035049390e+00
7.512000000000000455e+00 -6.449556289868007219e+00 -6.465509128841206099e+00 -6.509657923364517096e+00
7.517999999999999794e+00 -6.467087890928949534e+00 -6.481292393037270116e+00 -6.529246215233579065e+00
7.524000000000000021e+00 -6.484673680472360147e+00 -6.497118421286104173e+00 -6.548902840590491437e+00
7.530000000000000249e+00 -6.502313989280599671e+00 -6.512987474828913825e+00 -6.568628226900066203e+00
7.535999999999999588e+00 -6.520009149733843934e+00 -6.528899815870326861e+00 -6.588422804174101977e+00
7.541999999999999815e+00 -6.537759495829447154e+00 -6.544855707591330507e+00 -6.608287005002132730e+00
7.548000000000000043e+00 -6.555565363201610651e+00 -6.560855414162264587e+00 -6.628221264582507821e+00
7.554000000000000270e+00 -6.573427089141160806e+00 -6.576899200755994102e+00 -6.648226020753932097e+00
7.560000000000000497e+00 -6.591345012615567711e+00 -6.592987333561096897e+00 -6.668301714027352389e+00
7.565999999999999837e+00 -6.609319474289129026e+00 -6.609120079795156144e+00 -6.688448787618199276e+00
7.572000000000000064e+00 -6.627350816543435386e+00 -6.625297707718281970e+00 -6.708667687479163533e+00
7.578000000000000291e+00 -6.645439383497931729e+00 -6.641520486646470545e+00 -6.728958862333240809e+00
7.583999999999999631e+00 -6.663585521030766401e+00 -6.657788686965342428e+00 -6.749322763707265693e+00
7.589999999999999858e+00 -6.681789576799870289e+00 -6.674102580143815189e+00 -6.769759845965862333e+00
7.596000000000000085e+00 -6.700051900264167415e+00 -6.690462438747932339e+00 -6.790270566345836478e+00
7.602000000000000313e+00 -6.718372842705111481e+00 -6.706868536454797081e+00 -6.810855384990995631e+00
7.608000000000000540e+00 -6.736752757248364532e+00 -6.723321148066624175e+00 -6.831514764987409727e+00
7.613999999999999879e+00 -6.755191998885772264e+00 -6.739820549524912607e+00 -6.852249172399170973e+00
7.620000000000000107e+00 -6.773690924497549837e+00 -6.756367017924684859e+00 -6.873059076304564030e+00
7.626000000000000334e+00 -6.792249892874647976e+00 -6.772960831528894943e+00 -6.893944948832761987e+00
7.631999999999999673e+00 -6.810869264741521434e+00 -6.789602269782984756e+00 -6.914907265200986863e+00
7.637999999999999901e+00 -6.829549402778935629e+00 -6.806291613329422674e+00 -6.935946503752132841e+00
7.644000000000000128e+00 -6.848290671647222716e+00 -6.823029144022518366e+00 -6.957063145992956166e+00
7.650000000000000355e+00 -6.867093438009615802e+00 -6.839815144943299785e+00 -6.978257676632705575e+00
7.656000000000000583e+00 -6.885958070556018384e+00 -6.856649900414502063e+00 -6.999530583622314950e+00
7.661999999999999922e+00 -6.904884940026897233e+00 -6.873533696015719840e+00 -7.020882358194121764e+00
7.668000000000000149e+00 -6.923874419237535882e+00 -6.890466818598684817e+00 -7.042313494902129101e+00
7.673999999999999488e+00 -6.942926883102527036e+00 -6.907449556302664107e+00 -7.063824491662801464e+00
7.679999999999999716e+00 -6.962042708660513668e+00 -6.924482198569994473e+00 -7.085415849796397936e+00
7.685999999999999943e+00 -6.981222275099310259e+00 -6.941565036161774671e+00 -7.107088074068923511e+00
7.692000000000000171e+00 -7.000465963781200784e+00 -6.958698361173722091e+00 -7.128841672734665735e+00
7.698000000000000398e+00 -7.019774158268614173e+00 -6.975882467052072045e+00 -7.150677157579233167e+00
7.703999999999999737e+00 -7.039147244350082211e+00 -6.993117648609810999e+00 -7.172595043963352346e+00
7.709999999999999964e+00 -7.058585610066453242e+00 -7.010404202042811228e+00 -7.194595850867068876e+00
7.716000000000000192e+00 -7.078089645737489555e+00 -7.027742424946401556e+00 -7.216680100934805608e+00
7.721999999999999531e+00 -7.097659743988748104e+00 -7.045132616331808428e+00 -7.238848320520849811e+00
7.727999999999999758e+00 -7.117296299778751667e+00 -7.062575076642982452e+00 -7.261101039735641471e+00
7.733999999999999986e+00 -7.136999710426569443e+00 -7.080070107773480004e+00 -7.283438792492605174e+00
7.740000000000000213e+00 -7.156770375639633919e+00 -7.097618013083498489e+00 -7.305862116555772445e+00
7.746000000000000441e+00 -7.176608697541949411e+00 -7.115219097417134542e+00 -7.328371553587949450e+00
7.751999999999999780e+00 -7.196515080702673650e+00 -7.132873667119788763e+00 -7.350967649199729337e+00
7.758000000000000007e+00 -7.216489932164995125e+00 -7.150582030055707250e+00 -7.373650952999107666e+00
7.764000000000000234e+00 -7.236533661475369250e+00 -7.168344495625764701e+00 -7.396422018641880314e+00
7.769999999999999574e+00 -7.256646680713182640e+00 -7.186161374785359435e+00 -7.419281403882726167e+00
7.775999999999999801e+00 -7.276829404520702482e+00 -7.204032980062541114e+00 -7.442229670627092730e+00
7.782000000000000028e+00 -7.297082250133454018e+00 -7.221959625576302777e+00 -7.465267384983871324e+00
7.788000000000000256e+00 -7.317405637410992369e+00 -7.239941627055056728e+00 -7.488395117318736638e+00
7.794000000000000483e+00 -7.337799988868029644e+00 -7.257979301855316479e+00 -7.511613442308436639e+00
7.799999999999999822e+00 -7.358265729705931513e+00 -7.276072968980528799e+00 -7.534922938995731734e+00
7.806000000000000050e+00 -7.378803287844735159e+00 -7.294222949100199749e+00 -7.558324190845334911e+00
7.812000000000000277e+00 -7.399413093955432785e+00 -7.312429564569121965e+00 -7.581817785800537557e+00
7.817999999999999616e+00 -7.420095581492772929e+00 -7.330693139446829321e+00 -7.605404316340763415e+00
7.823999999999999844e+00 -7.440851186728446365e+00 -7.349013999517316265e+00 -7.629084379540075567e+00
7.830000000000000071e+00 -7.461680348784705430e+00 -7.367392472308894824e+00 -7.652858577126353978e+00
7.836000000000000298e+00 -7.482583509668469191e+00 -7.385828887114318064e+00 -7.676727515541658775e+00
7.842000000000000526e+00 -7.503561114305789204e+00 -7.404323575011114045e+00 -7.700691806003322704e+00
7.847999999999999865e+00 -7.524613610576846412e+00 -7.422876868882072543e+00 -7.724752064566019705e+00
7.854000000000000092e+00 -7.545741449351419661e+00 -7.441489103436107477e+00 -7.748908912184909958e+00
7.860000000000000320e+00 -7.566945084524729914e+00 -7.460160615229206371e+00 -7.773162974779621592e+00
7.865999999999999659e+00 -7.588224973053899092e+00 -7.478891742685652488e+00 -7.797514883299328403e+00
7.871999999999999886e+00 -7.609581574994802367e+00 -7.497682826119538291e+00 -7.821965273788795692e+00
7.878000000000000114e+00 -7.631015353539416068e+00 -7.516534207756455643e+00 -7.846514787455493689e+00
7.884000000000000341e+00 -7.652526775053809516e+00 -7.535446231755488000e+00 -7.871164070737835416e+00
7.890000000000000568e+00 -7.674116309116433499e+00 -7.554419244231378450e+00 -7.895913775374300059e+00
7.895999999999999908e+00 -7.695784428557121970e+00 -7.573453593277022833e+00 -7.920764558473908146e+00
7.902000000000000135e+00 -7.717531609496536049e+00 -7.592549628986237309e+00 -7.945717082587676394e+00
7.908000000000000362e+00 -7.739358331386184453e+00 -7.611707703476625397e+00 -7.970772015781198760e+00
7.913999999999999702e+00 -7.761265077049017691e+00 -7.630928170912987696e+00 -7.995930031708537555e+00
7.919999999999999929e+00 -7.783252332720485001e+00 -7.650211387530717388e+00 -8.021191809687151064e+00
7.926000000000000156e+00 -7.805320588090342682e+00 -7.669557711659702903e+00 -8.046558034774157875e+00
7.932000000000000384e+00 -7.827470336344886981e+00 -7.688967503748362020e+00 -8.072029397843781595e+00
7.937999999999999723e+00 -7.849702074209815805e+00 -7.708441126387993947e+00 -8.097606595666078988e+00
7.943999999999999950e+00 -7.872016301993834730e+00 -7.727978944337520417e+00 -8.123290330987009256e+00
7.950000000000000178e+00 -7.894413523632676011e+00 -7.747581324548365345e+00 -8.149081312609693484e+00
7.955999999999999517e+00 -7.916894246733907181e+00 -7.767248636189764355e+00 -8.174980255477224844e+00
7.961999999999999744e+00 -7.939458982622258354e+00 -7.786981250674280375e+00 -8.200987880756644088e+00
7.967999999999999972e+00 -7.962108246385727561e+00 -7.806779541683743773e+00 -8.227104915924464024e+00
7.974000000000000199e+00 -7.984842556922259860e+00 -7.826643885195400330e+00 -8.253332094853551126e+00
7.980000000000000426e+00 -8.007662436987107668e+00 -7.846574659508421590e+00 -8.279670157901525940e+00
7.985999999999999766e+00 -8.030568413241001124e+00 -7.866572245270782915e+00 -8.306119852000593440e+00
7.991999999999999993e+00 -8.053561016298774078e+00 -7.886637025506392007e+00 -8.332681930748933041e+00
7.998000000000000220e+00 -8.076640780778999940e+00 -7.906769385642657966e+00 -8.359357154503658904e+00
8.003999999999999559e+00 -8.099808245354132907e+00 -7.926969713538271733e+00 -8.386146290475320342e+00
8.009999999999999787e+00 -8.123063952801508947e+00 -7.947238399511478590e+00 -8.413050112824047133e+00
8.016000000000000014e+00 -8.146408450055075079e+00 -7.967575836368635755e+00 -8.440069402757400141e+00
8.022000000000000242e+00 -8.169842288257852303e+00 -7.987982419433078185e+00 -8.467204948629774464e+00
8.028000000000000469e+00 -8.193366022815206762e+00 -8.008458546574475534e+00 -8.494457546043660656e+00
8.034000000000000696e+00 -8.216980213449030401e+00 -8.029004618238488433e+00 -8.521827997952680533e+00
8.039999999999999147e+00 -8.240685424252482960e+00 -8.049621037476757834e+00 -8.549317114766219916e+00
8.045999999999999375e+00 -8.264482223745838851e+00 -8.070308209977447689e+00 -8.576925714456182348e+00
8.051999999999999602e+00 -8.288371184933025049e+00 -8.091066544095959046e+00 -8.604654622665401931e+00
8.057999999999999829e+00 -8.312352885359020505e+00 -8.111896450886252552e+00 -8.632504672818042124e+00
8.064000000000000057e+00 -8.336427907168252105e+00 -8.132798344132456947e+00 -8.660476706232012489e+00
8.070000000000000284e+00 -8.360596837163701167e+00 -8.153772640380870129e+00 -8.688571572233257712e+00
8.076000000000000512e+00 -8.384860266867109502e+00 -8.174819758972551753e+00 -8.716790128272242200e+00
8.082000000000000739e+00 -8.409218792580016810e+00 -8.195940122076107670e+00 -8.745133240042376244e+00
8.088000000000000966e+00 -8.433673015445728893e+00 -8.217134154721110306e+00 -8.773601781600703475e+00
8.093999999999999417e+00 -8.458223541512348120e+00 -8.238402284831842337e+00 -8.802196635490636467e+00
8.099999999999999645e+00 -8.482870981796677867e+00 -8.259744943261615902e+00 -8.830918692867076203e+00
8.105999999999999872e+00 -8.507615952349198096e+00 -8.281162563827336953e+00 -8.859768853623648965e+00
8.112000000000000099e+00 -8.532459074320073000e+00 -8.302655583344781931e+00 -8.888748026522401702e+00
8.118000000000000327e+00 -8.557400974026133866e+00 -8.324224441664213714e+00 -8.917857129325771126e+00
8.124000000000000554e+00 -8.582442283019034335e+00 -8.345869581706507390e+00 -8.947097088931068143e+00
8.129999999999999005e+00 -8.607583638154379102e+00 -8.367591449499760969e+00 -8.976468841507415419e+00
8.135999999999999233e+00 -8.632825681662044559e+00 -8.389390494216451444e+00 -9.005973332635226924e+00
8.141999999999999460e+00 -8.658169061217595441e+00 -8.411267168211043810e+00 -9.035611517448241869e+00
8.147999999999999687e+00 -8.683614430014797492e+00 -8.433221927058136558e+00 -9.065384360778294237e+00
8.153999999999999915e+00 -8.709162446839446403e+00 -8.455255229591184474e+00 -9.095292837302782374e+00
8.160000000000000142e+00 -8.734813776144230602e+00 -8.477367537941699283e+00 -9.125337931694847526e+00
8.166000000000000369e+00 -8.760569088124951165e+00 -8.499559317579024054e+00 -9.155520638776513564e+00
8.172000000000000597e+00 -8.786429058797889269e+00 -8.521831037350644067e+00 -9.185841963674599597e+00
8.178000000000000824e+00 -8.812394370078473926e+00 -8.544183169523110521e+00 -9.216302921979748319e+00
8.184000000000001052e+00 -8.838465709861324626e+00 -8.566616189823530902e+00 -9.246904539908355147e+00
8.189999999999999503e+00 -8.864643772101462815e+00 -8.589130577481562057e+00 -9.277647854467721444e+00
8.195999999999999730e+00 -8.890929256897038613e+00 -8.611726815272174207e+00 -9.308533913624382095e+00
8.201999999999999957e+00 -8.917322870573238802e+00 -8.634405389558811095e+00 -9.339563776475564794e+00
8.208000000000000185e+00 -8.943825325767852163e+00 -8.657166790337370799e+00 -9.370738513424196725e+00
8.214000000000000412e+00 -8.970437341518072927e+00 -8.680011511280714132e+00 -9.402059206357186838e+00
8.220000000000000639e+00 -8.997159643348748403e+00 -8.702940049783766341e+00 -9.433526948827154257e+00
8.225999999999999091e+00 -9.023992963362314157e+00 -8.725952907009423498e+00 -9.465142846237879937e+00
8.231999999999999318e+00 -9.050938040330114731e+00 -8.749050587935030876e+00 -9.496908016033383859e+00
8.237999999999999545e+00 -9.077995619785198755e+00 -8.772233601399495484e+00 -9.528823587890656199e+00
8.243999999999999773e+00 -9.105166454116934815e+00 -8.795502460151208624e+00 -9.560890703916285815e+00
8.250000000000000000e+00 -9.132451302667009330e+00 -8.818857680896552864e+00 -9.593110518847062451e+00
8.256000000000000227e+00 -9.159850931827293152e+00 -8.842299784349282987e+00 -9.625484200254611267e+00
8.262000000000000455e+00 -9.187366115139182554e+00 -8.865829295280411415e+00 -9.658012928753986870e+00
8.268000000000000682e+00 -9.214997633394858667e+00 -8.889446742569065307e+00 -9.690697898216736661e+00
8.274000000000000909e+00 -9.242746274740143875e+00 -8.913152659253968935e+00 -9.723540315988101312e+00
8.280000000000001137e+00 -9.270612834779308642e+00 -8.936947582585698768e+00 -9.756541403108728971e+00
8.285999999999999588e+00 -9.298598116681569437e+00 -8.960832054079832076e+00 -9.789702394540965358e+00
8.291999999999999815e+00 -9.326702931289624132e+00 -8.984806619570750996e+00 -9.823024539399652255e+00
8.298000000000000043e+00 -9.354928097229930017e+00 -9.008871829266350773e+00 -9.856509101187896249e+00
8.304000000000000270e+00 -9.383274441025044155e+00 -9.033028237803609528e+00 -9.890157358037585666e+00
8.310000000000000497e+00 -9.411742797207965694e+00 -9.057276404304889894e+00 -9.923970602954948816e+00
8.315999999999998948e+00 -9.440334008438442837e+00 -9.081616892435176780e+00 -9.957950144071210374e+00
8.321999999999999176e+00 -9.469048925621502022e+00 -9.106050270460276153e+00 -9.992097304898722498e+00
8.327999999999999403e+00 -9.497888408027925777e+00 -9.130577111305692384e+00 -1.002641342459210883e+01
8.333999999999999631e+00 -9.526853323417061148e+00 -9.155197992616663782e+00 -1.006089985821534327e+01
8.339999999999999858e+00 -9.555944548161805940e+00 -9.179913496818922880e+00 -1.009555797701422897e+01
8.346000000000000085e+00 -9.585162967375824294e+00 -9.204724211180561610e+00 -1.013038916869484396e+01
8.352000000000000313e+00 -9.614509475043158560e+00 -9.229630727874752694e+00 -1.016539483770791108e+01
8.358000000000000540e+00 -9.643984974150175304e+00 -9.254633644043529728e+00 -1.020057640553924116e+01
8.364000000000000767e+00 -9.673590376819921843e+00 -9.279733561862514080e+00 -1.023593531100661735e+01
8.370000000000000995e+00 -9.703326604449031834e+00 -9.304931088606700484e+00 -1.027147301056287887e+01
8.375999999999999446e+00 -9.733194587847123103e+00 -9.330226836717304906e+00 -1.030719097860599476e+01
8.381999999999999673e+00 -9.763195267378772968e+00 -9.355621423869621367e+00 -1.034309070779542417e+01
8.387999999999999901e+00 -9.793329593108145659e+00 -9.381115473041965913e+00 -1.037917370937594796e+01
8.394000000000000128e+00 -9.823598524946472565e+00 -9.406709612585817837e+00 -1.041544151350830560e+01
8.400000000000000355e+00 -9.854003032802021167e+00 -9.432404476296943230e+00 -1.045189566960735306e+01
8.406000000000000583e+00 -9.884544096733248963e+00 -9.458200703487818828e+00 -1.048853774668771166e+01
8.411999999999999034e+00 -9.915222707104506483e+00 -9.484098939061073708e+00 -1.052536933371711925e+01
8.417999999999999261e+00 -9.946039864745051418e+00 -9.510099833584277462e+00 -1.056239203997781217e+01
8.423999999999999488e+00 -9.976996581110853413e+00 -9.536204043365856364e+00 -1.059960749543606973e+01
8.429999999999999716e+00 -1.000809387844955545e+01 -9.562412230532242319e+00 -1.063701735111996882e+01
8.435999999999999943e+00 -1.003933278996873746e+01 -9.588725063106352309e+00 -1.067462327950610046e+01
8.442000000000000171e+00 -1.007071436000724951e+01 -9.615143215087316619e+00 -1.071242697491479490e+01
8.448000000000000398e+00 -1.010223964421003551e+01 -9.641667366531528671e+00 -1.075043015391462475e+01
8.454000000000000625e+00 -1.013390970970626270e+01 -9.668298203635096399e+00 -1.078863455573630148e+01
8.460000000000000853e+00 -1.016572563529098616e+01 -9.695036418817528201e+00 -1.082704194269600251e+01
8.466000000000001080e+00 -1.019768851161037659e+01 -9.721882710807038919e+00 -1.086565410062880055e+01
8.471999999999999531e+00 -1.022979944135052932e+01 -9.748837784727015787e+00 -1.090447283933202627e+01
8.477999999999999758e+00 -1.026205953943018123e+01 -9.775902352184232313e+00 -1.094349999301922161e+01
8.483999999999999986e+00 -1.029446993319710302e+01 -9.803077131358316265e+00 -1.098273742078490223e+01
8.490000000000000213e+00 -1.032703176262843137e+01 -9.830362847092786183e+00 -1.102218700708006871e+01
8.496000000000000441e+00 -1.035974618053510987e+01 -9.857760230987809180e+00 -1.106185066219939905e+01
8.502000000000000668e+00 -1.039261435277033563e+01 -9.885270021494296344e+00 -1.110173032278001948e+01
8.507999999999999119e+00 -1.042563745844236678e+01 -9.912892964009772712e+00 -1.114182795231214129e+01
8.513999999999999346e+00 -1.045881669013140502e+01 -9.940629810975851299e+00 -1.118214554166239694e+01
8.519999999999999574e+00 -1.049215325411116773e+01 -9.968481321977364473e+00 -1.122268510960961407e+01
8.525999999999999801e+00 -1.052564837057477654e+01 -9.996448263843257465e+00 -1.126344870339381288e+01
8.532000000000000028e+00 -1.055930327386542800e+01 -1.002453141074921206e+01 -1.130443839927875338e+01
8.538000000000000256e+00 -1.059311921271176971e+01 -1.005273154432207150e+01 -1.134565630312825135e+01
8.544000000000000483e+00 -1.062709745046812415e+01 -1.008104945374608263e+01 -1.138710455099696617e+01
8.550000000000000711e+00 -1.066123926535970590e+01 -1.010948593587103517e+01 -1.142878530973574414e+01
8.556000000000000938e+00 -1.069554595073309677e+01 -1.013804179532223770e+01 -1.147070077761227758e+01
8.561999999999999389e+00 -1.073001881531171087e+01 -1.016671784461255612e+01 -1.151285318494729992e+01
8.567999999999999616e+00 -1.076465918345693495e+01 -1.019551490425636864e+01 -1.155524479476700961e+01
8.573999999999999844e+00 -1.079946839543455006e+01 -1.022443380288550330e+01 -1.159787790347190928e+01
8.580000000000000071e+00 -1.083444780768690308e+01 -1.025347537736734971e+01 -1.164075484152295914e+01
8.586000000000000298e+00 -1.086959879311100430e+01 -1.028264047292512728e+01 -1.168387797414528428e+01
8.592000000000000526e+00 -1.090492274134229511e+01 -1.031192994326014301e+01 -1.172724970204996175e+01
8.597999999999998977e+00 -1.094042105904481410e+01 -1.034134465067641884e+01 -1.177087246217472227e+01
8.603999999999999204e+00 -1.097609517020745784e+01 -1.037088546620760710e+01 -1.181474872844394497e+01
8.609999999999999432e+00 -1.101194651644666855e+01 -1.040055326974598948e+01 -1.185888101254834837e+01
8.615999999999999659e+00 -1.104797655731584349e+01 -1.043034895017417085e+01 -1.190327186474582533e+01
8.621999999999999886e+00 -1.108418677062136304e+01 -1.046027340549893658e+01 -1.194792387468280381e+01
8.628000000000000114e+00 -1.112057865274567092e+01 -1.049032754298764658e+01 -1.199283967223801639e+01
8.634000000000000341e+00 -1.115715371897743680e+01 -1.052051227930728849e+01 -1.203802192838880281e+01
8.640000000000000568e+00 -1.119391350384900718e+01 -1.055082854066584019e+01 -1.208347335610033468e+01
8.646000000000000796e+00 -1.123085956148149833e+01 -1.058127726295654725e+01 -1.212919671123968257e+01
8.652000000000001023e+00 -1.126799346593745454e+01 -1.061185939190475658e+01 -1.217519479351404499e+01
8.657999999999999474e+00 -1.130531681158143087e+01 -1.064257588321752124e+01 -1.222147044743503486e+01
8.663999999999999702e+00 -1.134283121344899570e+01 -1.067342770273606511e+01 -1.226802656330952424e+01
8.669999999999999929e+00 -1.138053830762362395e+01 -1.070441582659108271e+01 -1.231486607825772595e+01
8.676000000000000156e+00 -1.141843975162261415e+01 -1.073554124136112264e+01 -1.236199197725991539e+01
8.682000000000000384e+00 -1.145653722479153913e+01 -1.076680494423376189e+01 -1.240940729423199507e+01
8.688000000000000611e+00 -1.149483242870792843e+01 -1.079820794317008747e+01 -1.245711511313183628e+01
8.693999999999999062e+00 -1.153332708759417180e+01 -1.082975125707224606e+01 -1.250511856909653652e+01
8.699999999999999289e+00 -1.157202294874008075e+01 -1.086143591595421398e+01 -1.255342084961228011e+01
8.705999999999999517e+00 -1.161092178293520227e+01 -1.089326296111600989e+01 -1.260202519571763169e+01
8.711999999999999744e+00 -1.165002538491128270e+01 -1.092523344532096985e+01 -1.265093490324136738e+01
8.717999999999999972e+00 -1.168933557379527244e+01 -1.095734843297697658e+01 -1.270015332407632869e+01
8.724000000000000199e+00 -1.172885419357277037e+01 -1.098960900032079735e+01 -1.274968386749020866e+01
8.730000000000000426e+00 -1.176858311356266462e+01 -1.102201623560625876e+01 -1.279953000147479614e+01
8.736000000000000654e+00 -1.180852422890304787e+01 -1.105457123929618746e+01 -1.284969525413500335e+01
8.742000000000000881e+00 -1.184867946104876424e+01 -1.108727512425798523e+01 -1.290018321511904631e+01
8.748000000000001108e+00 -1.188905075828096081e+01 -1.112012901596330927e+01 -1.295099753709127555e+01
8.753999999999999559e+00 -1.192964009622880006e+01 -1.115313405269148461e+01 -1.300214193724898948e+01
8.759999999999999787e+00 -1.197044947840427653e+01 -1.118629138573738402e+01 -1.305362019888541170e+01
8.766000000000000014e+00 -1.201148093674956563e+01 -1.121960217962308093e+01 -1.310543617299974173e+01
8.772000000000000242e+00 -1.205273653219811436e+01 -1.125306761231402675e+01 -1.315759377995637536e+01
8.778000000000000469e+00 -1.209421835524963385e+01 -1.128668887543966903e+01 -1.321009701119557356e+01
8.784000000000000696e+00 -1.213592852655909837e+01 -1.132046717451837381e+01 -1.326294993099628883e+01
8.789999999999999147e+00 -1.217786919754056996e+01 -1.135440372918711560e+01 -1.331615667829436234e+01
8.795999999999999375e+00 -1.222004255098618053e+01 -1.138849977343587128e+01 -1.336972146855755028e+01
8.801999999999999602e+00 -1.226245080170057022e+01 -1.142275655584681004e+01 -1.342364859571937252e+01
8.807999999999999829e+00 -1.230509619715141945e+01 -1.145717533983846792e+01 -1.347794243417447646e+01
8.814000000000000057e+00 -1.234798101813651883e+01 -1.149175740391503986e+01 -1.353260744083742040e+01
8.820000000000000284e+00 -1.239110757946782648e+01 -1.152650404192081623e+01 -1.358764815726792463e+01
8.826000000000000512e+00 -1.243447823067320712e+01 -1.156141656330009937e+01 -1.364306921186424404e+01
8.832000000000000739e+00 -1.247809535671618519e+01 -1.159649629336243315e+01 -1.369887532212841386e+01
8.838000000000000966e+00 -1.252196137873434090e+01 -1.163174457355363067e+01 -1.375507129700509523e+01
8.843999999999999417e+00 -1.256607875479693881e+01 -1.166716276173236366e+01 -1.381166203929787351e+01
8.849999999999999645e+00 -1.261044998068264533e+01 -1.170275223245291052e+01 -1.386865254816550319e+01
8.855999999999999872e+00 -1.265507759067744686e+01 -1.173851437725378233e+01 -1.392604792170154937e+01
8.862000000000000099e+00 -1.269996415839377590e+01 -1.177445060495259099e+01 -1.398385335960042219e+01
8.868000000000000327e+00 -1.274511229761148456e+01 -1.181056234194741883e+01 -1.404207416591414237e+01
8.874000000000000554e+00 -1.279052466314144354e+01 -1.184685103252462923e+01 -1.410071575190252346e+01
8.879999999999999005e+00 -1.283620395171207917e+01 -1.188331813917342039e+01 -1.415978363898116932e+01
8.885999999999999233e+00 -1.288215290288024661e+01 -1.191996514290732989e+01 -1.421928346177170965e+01
8.891999999999999460e+00 -1.292837429996653498e+01 -1.195679354359272395e+01 -1.427922097125717826e+01
8.897999999999999687e+00 -1.297487097101641140e+01 -1.199380486028473669e+01 -1.433960203804893574e+01
8.903999999999999915e+00 -1.302164578978763920e+01 -1.203100063157033972e+01 -1.440043265576787235e+01
8.910000000000000142e+00 -1.306870167676509453e+01 -1.206838241591954386e+01 -1.446171894454620599e+01
8.916000000000000369e+00 -1.311604160020371168e+01 -1.210595179204402783e+01 -1.452346715465426819e+01
8.922000000000000597e+00 -1.316366857720067607e+01 -1.214371035926407316e+01 -1.458568367025800683e+01
8.928000000000000824e+00 -1.321158567479770340e+01 -1.218165973788383205e+01 -1.464837501331276925e+01
8.934000000000001052e+00 -1.325979601111435713e+01 -1.221980156957499908e+01 -1.471154784759926670e+01
8.939999999999999503e+00 -1.330830275651382522e+01 -1.225813751776921023e+01 -1.477520898290833173e+01
8.945999999999999730e+00 -1.335710913480196282e+01 -1.229666926805973226e+01 -1.483936537938065570e+01
8.951999999999999957e+00 -1.340621842446057421e+01 -1.233539852861198582e+01 -1.490402415200869868e+01
8.958000000000000185e+00 -1.345563395991674405e+01 -1.237432703058393457e+01 -1.496919257530817937e+01
8.964000000000000412e+00 -1.350535913284874034e+01 -1.241345652855600790e+01 -1.503487808816647409e+01
8.970000000000000639e+00 -1.355539739353037731e+01 -1.245278880097123775e+01 -1.510108829887658821e+01
8.975999999999999091e+00 -1.360575225221484885e+01 -1.249232565058560063e+01 -1.516783099036484295e+01
8.981999999999999318e+00 -1.365642728055943778e+01 -1.253206890492898573e+01 -1.523511412562114309e+01
8.987999999999999545e+00 -1.370742611309277947e+01 -1.257202041677721205e+01 -1.530294585334233659e+01
8.993999999999999773e+00 -1.375875244872602110e+01 -1.261218206463513880e+01 -1.537133451379719240e+01
9.000000000000000000e+00 -1.381041005230958163e+01 -1.265255575323139681e+01 -1.544028864492496034e+01
9.006000000000000227e+00 -1.386240275623703511e+01 -1.269314341402493085e+01 -1.550981698867808589e+01
9.012000000000000455e+00 -1.391473446209786147e+01 -1.273394700572399607e+01 -1.557992849762060494e+01
9.018000000000000682e+00 -1.396740914238114684e+01 -1.277496851481743434e+01 -1.565063234179563523e+01
9.024000000000000909e+00 -1.402043084223152825e+01 -1.281620995611911518e+01 -1.572193791587427114e+01
9.030000000000001137e+00 -1.407380368126014858e+01 -1.285767337332566207e+01 -1.579385484660038230e+01
9.035999999999999588e+00 -1.412753185541179946e+01 -1.289936083958786561e+01 -1.586639300054609336e+01
9.041999999999999815e+00 -1.418161963889106758e+01 -1.294127445809638566e+01 -1.593956249219316135e+01
9.048000000000000043e+00 -1.423607138614931955e+01 -1.298341636268173360e+01 -1.601337369235763930e+01
9.054000000000000270e+00 -1.429089153393513101e+01 -1.302578871842959174e+01 -1.608783723697487034e+01
9.060000000000000497e+00 -1.434608460341024561e+01 -1.306839372231122454e+01 -1.616296403626313705e+01
9.066000000000000725e+00 -1.440165520233409779e+01 -1.311123360383020753e+01 -1.623876528428713684e+01
9.071999999999999176e+00 -1.445760802731888006e+01 -1.315431062568511678e+01 -1.631525246894052827e+01
9.077999999999999403e+00 -1.451394786615882104e+01 -1.319762708444949695e+01 -1.639243738237136938e+01
9.083999999999999631e+00 -1.457067960023574571e+01 -1.324118531126900677e+01 -1.647033213187300760e+01
9.089999999999999858e+00 -1.462780820700432649e+01 -1.328498767257661228e+01 -1.654894915126673993e+01
9.096000000000000085e+00 -1.468533876256048920e+01 -1.332903657082635362e+01 -1.662830121280205731e+01
9.102000000000000313e+00 -1.474327644429561701e+01 -1.337333444524603721e+01 -1.670840143960354141e+01
9.108000000000000540e+00 -1.480162653364076064e+01 -1.341788377260983367e+01 -1.678926331869509170e+01
9.114000000000000767e+00 -1.486039441890412860e+01 -1.346268706803095405e+01 -1.687090071463291352e+01
9.120000000000000995e+00 -1.491958559820572816e+01 -1.350774688577552674e+01 -1.695332788378304301e+01
9.125999999999999446e+00 -1.497920568251306150e+01 -1.355306582009787775e+01 -1.703655948927909591e+01
9.131999999999999673e+00 -1.503926039878269094e+01 -1.359864650609831038e+01 -1.712061061670034334e+01
9.137999999999999901e+00 -1.509975559321128635e+01 -1.364449162060381227e+01 -1.720549679051211456e+01
9.144000000000000128e+00 -1.516069723460122809e+01 -1.369060388307254073e+01 -1.729123399131240291e+01
9.150000000000000355e+00 -1.522209141784563080e+01 -1.373698605652291604e+01 -1.737783867393410020e+01
9.156000000000000583e+00 -1.528394436753794494e+01 -1.378364094848809351e+01 -1.746532778645328676e+01
9.161999999999999034e+00 -1.534626244171109555e+01 -1.383057141199652129e+01 -1.755371879015889647e+01
9.167999999999999261e+00 -1.540905213571271481e+01 -1.387778034657974402e+01 -1.764302968054257903e+01
9.173999999999999488e+00 -1.547232008622092181e+01 -1.392527069930790340e+01 -1.773327900937172075e+01
9.179999999999999716e+00 -1.553607307540877791e+01 -1.397304546585440832e+01 -1.782448590791452148e+01
9.185999999999999943e+00 -1.560031803526211114e+01 -1.402110769159038028e+01 -1.791667011138818566e+01
9.192000000000000171e+00 -1.566506205205913105e+01 -1.406946047270980316e+01 -1.800985198470980109e+01
9.198000000000000398e+00 -1.573031237101791646e+01 -1.411810695738700261e+01 -1.810405254963403010e+01
9.204000000000000625e+00 -1.579607640112044464e+01 -1.416705034696669330e+01 -1.819929351336698886e+01
9.210000000000000853e+00 -1.586236172012045742e+01 -1.421629389718854597e+01 -1.829559729875531104e+01
9.216000000000001080e+00 -1.592917607974392880e+01 -1.426584091944695665e+01 -1.839298707615440875e+01
9.221999999999999531e+00 -1.599652741109123077e+01 -1.431569478208724178e+01 -1.849148679708990173e+01
9.227999999999999758e+00 -1.606442383025058973e+01 -1.436585891174019025e+01 -1.859112122983468041e+01
9.233999999999999986e+00 -1.613287364413179859e+01 -1.441633679469507356e+01 -1.869191599703328421e+01
9.240000000000000213e+00 -1.620188535653228357e+01 -1.446713197831400954e+01 -1.879389761551766824e+01
9.246000000000000441e+00 -1.627146767444515518e+01 -1.451824807248767257e+01 -1.889709353846793860e+01
9.252000000000000668e+00 -1.634162951462218771e+01 -1.456968875113502193e+01 -1.900153220008747823e+01
9.257999999999999119e+00 -1.641238001040305505e+01 -1.462145775374795953e+01 -1.910724306297296238e+01
9.263999999999999346e+00 -1.648372851882478329e+01 -1.467355888698265609e+01 -1.921425666837784618e+01
9.269999999999999574e+00 -1.655568462802513707e+01 -1.472599602629955662e+01 -1.932260468958315869e+01
9.275999999999999801e+00 -1.662825816495379883e+01 -1.477877311765326773e+01 -1.943231998860989762e+01
9.282000000000000028e+00 -1.670145920340833001e+01 -1.483189417923493458e+01 -1.954343667652640804e+01
9.288000000000000256e+00 -1.677529807241030468e+01 -1.488536330326836854e+01 -1.965599017762880862e+01
9.294000000000000483e+00 -1.684978536493918355e+01 -1.493918465786225624e+01 -1.977001729779509276e+01
9.300000000000000711e+00 -1.692493194704301729e+01 -1.499336248892070955e+01 -1.988555629734506880e+01
9.306000000000000938e+00 -1.700074896734501806e+01 -1.504790112211400022e+01 -2.000264696876545756e+01
9.312000000000001165e+00 -1.707724786696721253e+01 -1.510280496491191471e+01 -2.012133071969649833e+01
9.317999999999999616e+00 -1.715444038989287989e+01 -1.515807850868238660e+01 -2.024165066161238258e+01
9.323999999999999844e+00 -1.723233859379223176e+01 -1.521372633085770687e+01 -2.036365170467190921e+01
9.330000000000000071e+00 -1.731095486133495598e+01 -1.526975309717066587e+01 -2.048738065926101370e+01
9.336000000000000298e+00 -1.739030191201733544e+01 -1.532616356396397350e+01 -2.061288634480144566e+01
9.342000000000000526e+00 -1.747039281453198001e+01 -1.538296258057541621e+01 -2.074021970646057866e+01
9.347999999999998977e+00 -1.755124099970988993e+01 -1.544015509180179713e+01 -2.086943394045800559e+01
9.353999999999999204e+00 -1.763286027406756773e+01 -1.549774614044498300e+01 -2.100058462874322629e+01
9.359999999999999432e+00 -1.771526483399278007e+01 -1.555574086994317184e+01 -2.113372988389561158e+01
9.365999999999999659e+00 -1.779846928060612754e+01 -1.561414452709081679e+01 -2.126893050519420925e+01
9.371999999999999886e+00 -1.788248863533687683e+01 -1.567296246485126154e+01 -2.140625014690508010e+01
9.378000000000000114e+00 -1.796733835625482811e+01 -1.573220014526501487e+01 -2.154575549995358941e+01
9.384000000000000341e+00 -1.805303435520297128e+01 -1.579186314245858824e+01 -2.168751648827871037e+01
9.390000000000000568e+00 -1.813959301577783734e+01 -1.585195714575733383e+01 -2.183160648131701720e+01
9.396000000000000796e+00 -1.822703121220916245e+01 -1.591248796290709677e+01 -2.197810252423390409e+01
9.402000000000001023e+00 -1.831536632919269536e+01 -1.597346152340898051e+01 -2.212708558770859213e+01
9.407999999999999474e+00 -1.840461628273526529e+01 -1.603488388197211734e+01 -2.227864083930361971e+01
9.413999999999999702e+00 -1.849479954207372856e+01 -1.609676122208993831e+01 -2.243285793869328160e+01
9.419999999999999929e+00 -1.858593515273576102e+01 -1.615909985974407803e+01 -2.258983135931545405e+01
9.426000000000000156e+00 -1.867804276081433557e+01 -1.622190624724299823e+01 -2.274966073933553545e+01
9.432000000000000384e+00 -1.877114263853282949e+01 -1.628518697719989561e+01 -2.291245126518808917e+01
9.438000000000000611e+00 -1.886525571118530564e+01 -1.634894878665690143e+01 -2.307831409139284773e+01
9.443999999999999062e+00 -1.896040358553997862e+01 -1.641319856136155408e+01 -2.324736680084325968e+01
9.449999999999999289e+00 -1.905660857980369371e+01 -1.647794334020264628e+01 -2.341973391033960539e+01
9.455999999999999517e+00 -1.915389375525084148e+01 -1.654319031981229671e+01 -2.359554742681192607e+01
9.461999999999999744e+00 -1.925228294962883879e+01 -1.660894685934227155e+01 -2.377494746045811524e+01
9.467999999999999972e+00 -1.935180081246202732e+01 -1.667522048542217661e+01 -2.395808290192942280e+01
9.474000000000000199e+00 -1.945247284238357821e+01 -1.674201889730758097e+01 -2.414511217176556812e+01
9.480000000000000426e+00 -1.955432542663833928e+01 -1.680934997222783167e+01 -2.433620405153001798e+01
9.486000000000000654e+00 -1.965738588290861699e+01 -1.687722177094211062e+01 -2.453153860757385374e+01
9.492000000000000881e+00 -1.976168250363012646e+01 -1.694564254351332977e+01 -2.473130822009735752e+01
9.498000000000001108e+00 -1.986724460297640604e+01 -1.701462073531167363e+01 -2.493571873224969337e+01
9.503999999999999559e+00 -1.997410256670844575e+01 -1.708416499325651117e+01 -2.514499073647208149e+01
9.509999999999999787e+00 -2.008228790510154482e+01 -1.715428417231063918e+01 -2.535936101823734390e+01
9.516000000000000014e+00 -2.019183330917833175e+01 -1.722498734223704986e+01 -2.557908418087470892e+01
9.522000000000000242e+00 -2.030277271050245247e+01 -1.729628379463240861e+01 -2.580443447944293922e+01
9.528000000000000469e+00 -2.041514134480324572e+01 -1.736818305025057896e+01 -2.603570789677777952e+01
9.534000000000000696e+00 -2.052897581973246588e+01 -1.744069486663041602e+01 -2.627322450113497609e+01
9.539999999999999147e+00 -2.064431418707769339e+01 -1.751382924604332558e+01 -2.651733113254622509e+01
9.545999999999999375e+00 -2.076119601978970408e+01 -1.758759644377694187e+01 -2.676840447446354432e+01
9.551999999999999602e+00 -2.087966249421423015e+01 -1.766200697677198761e+01 -2.702685457896937393e+01
9.557999999999999829e+00 -2.099975647795483269e+01 -1.773707163263039632e+01 -2.729312892837265991e+01
9.564000000000000057e+00 -2.112152262383726509e+01 -1.781280147901413358e+01 -2.756771713421187897e+01
9.570000000000000284e+00 -2.124500747049046367e+01 -1.788920787345567831e+01 -2.785115639760224582e+01
9.576000000000000512e+00 -2.137025955011062450e+01 -1.796630247360091559e+01 -2.814403788392594308e+01
9.582000000000000739e+00 -2.149732950403423715e+01 -1.804409724790864189e+01 -2.844701420197928599e+01
9.588000000000000966e+00 -2.162627020680786671e+01 -1.812260448683090530e+01 -2.876080822547156401e+01
9.593999999999999417e+00 -2.175713689951585295e+01 -1.820183681449958613e+01 -2.908622355678058824e+01
9.599999999999999645e+00 -2.188998733320858037e+01 -1.828180720094894696e+01 -2.942415701408302198e+01
9.605999999999999872e+00 -2.202488192336105044e+01 -1.836252897490115643e+01 -2.977561363031773212e+01
9.612000000000000099e+00 -2.216188391639860455e+01 -1.844401583714892823e+01 -3.014172479581485220e+01
9.618000000000000327e+00 -2.230105956943749490e+01 -1.852628187456714670e+01 -3.052377036997703641e+01
9.624000000000000554e+00 -2.244247834451872947e+01 -1.860934157479025330e+01 -3.092320585184471327e+01
9.629999999999999005e+00 -2.258621311876190063e+01 -1.869320984159309518e+01 -3.134169606532335450e+01
9.635999999999999233e+00 -2.273234041202996636e+01 -1.877790201101696965e+01 -3.178115732831053108e+01
9.641999999999999460e+00 -2.288094063388482979e+01 -1.886343386828331603e+01 -3.224381080645429165e+01
9.647999999999999687e+00 -2.303209835183256615e+01 -1.894982166554330405e+01 -3.273225081177010765e+01
9.653999999999999915e+00 -2.318590258309379948e+01 -1.903708214051154712e+01 -3.324953336921750235e+01
9.660000000000000142e+00 -2.334244711242525483e+01 -1.912523253603920637e+01 -3.379929272670914742e+01
9.666000000000000369e+00 -2.350183083882978252e+01 -1.921429062068203919e+01 -3.438589710498214913e+01
9.672000000000000597e+00 -2.366415815436699077e+01 -1.930427471032647802e+01 -3.501466069896935807e+01
9.678000000000000824e+00 -2.382953935869778306e+01 -1.939520369093830254e+01 -3.569213822125014701e+01
9.684000000000001052e+00 -2.399809111348490731e+01 -1.948709704250534713e+01 -3.642654383385237793e+01
9.689999999999999503e+00 -2.416993694133905990e+01 -1.957997486424998002e+01 -3.722836336843656824e+01
9.695999999999999730e+00 -2.434520777465601782e+01 -1.967385790119319111e+01 -3.811127783032068095e+01
9.701999999999999957e+00 -2.452404256045177888e+01 -1.976876757215804048e+01 -3.909360983594005035e+01
9.708000000000000185e+00 -2.470658892819795938e+01 -1.986472599930698024e+01 -4.020069423258512131e+01
9.714000000000000412e+00 -2.489300392869633782e+01 -1.996175603931523312e+01 -4.146898673180331230e+01
9.720000000000000639e+00 -2.508345485326199409e+01 -2.005988131629038662e+01 -4.295370664440270048e+01
9.725999999999999091e+00 -2.527812014391857787e+01 -2.015912625655590062e+01 -4.474443488334564734e+01
9.731999999999999318e+00 -2.547719040701935000e+01 -2.025951612542801072e+01 -4.700128551284853984e+01
9.737999999999999545e+00 -2.568086954472320116e+01 -2.036107706612369483e+01 -5.005632701713152954e+01
9.743999999999999773e+00 -2.588937602116231318e+01 -2.046383614094996517e+01 -5.480656707638328839e+01
9.750000000000000000e+00 -2.610294428301303427e+01 -2.056782137493721407e+01 -6.609648793341581552e+01
9.756000000000000227e+00 -2.632182635762886136e+01 -2.067306180209167010e+01 -6.165852647103819351e+01
9.762000000000000455e+00 -2.654629365605462965e+01 -2.077958751445982699e+01 -5.336275030892095828e+01
9.768000000000000682e+00 -2.677663901327073148e+01 -2.088742971420990813e+01 -4.920028000202765384e+01
9.774000000000000909e+00 -2.701317900413894435e+01 -2.099662076895857155e+01 -4.639966242136952701e+01
9.780000000000001137e+00 -2.725625658100155846e+01 -2.110719427058643305e+01 -4.428652666473941224e+01
9.785999999999999588e+00 -2.750624408807614429e+01 -2.121918509781054141e+01 -4.258925338775443947e+01
9.791999999999999815e+00 -2.776354671914658923e+01 -2.133262948280634674e+01 -4.117094103493658963e+01
9.798000000000000043e+00 -2.802860649915091784e+01 -2.144756508219561653e+01 -3.995283276754654622e+01
9.804000000000000270e+00 -2.830190688791220310e+01 -2.156403105275083476e+01 -3.888543712457873625e+01
9.810000000000000497e+00 -2.858397812643391234e+01 -2.168206813219521223e+01 -3.793561358973475706e+01
9.816000000000000725e+00 -2.887540347430037713e+01 -2.180171872551647994e+01 -3.708007918888264953e+01
9.821999999999999176e+00 -2.917682652257244058e+01 -2.192302699725159343e+01 -3.630184929964190133e+01
9.827999999999999403e+00 -2.948895981268637811e+01 -2.204603897024601622e+01 -3.558815265700508945e+01
9.833999999999999631e+00 -2.981259505164478796e+01 -2.217080263143893504e+01 -3.492914356266235387e+01
9.839999999999999858e+00 -3.014861529196111078e+01 -2.229736804528429417e+01 -3.431707136598179630e+01
9.846000000000000085e+00 -3.049800954804213404e+01 -2.242578747547825913e+01 -3.374572522767137883e+01
9.852000000000000313e+00 -3.086189045831794076e+01 -2.255611551573283080e+01 -3.321005144695052991e+01
9.858000000000000540e+00 -3.124151578796994499e+01 -2.268840923041729596e+01 -3.270588274359785430e+01
9.864000000000000767e+00 -3.163831482016038876e+01 -2.282272830597126401e+01 -3.222974235389614250e+01
9.870000000000000995e+00 -3.205392103319596231e+01 -2.295913521409777758e+01 -3.177869942448067775e+01
9.875999999999999446e+00 -3.249021295052097713e+01 -2.309769538785105425e+01 -3.135026038414244098e+01
9.881999999999999673e+00 -3.294936574621323189e+01 -2.323847741186412819e+01 -3.094228605928020315e+01
9.887999999999999901e+00 -3.343391719399501483e+01 -2.338155322809778980e+01 -3.055292754198257299e+01
9.894000000000000128e+00 -3.394685302688027662e+01 -2.352699835865850631e+01 -3.018057593904593361e+01
9.900000000000000355e+00 -3.449171899433159183e+01 -2.367489214741244297e+01 -2.982382254570933355e+01
9.906000000000000583e+00 -3.507277030953004271e+01 -2.382531802232988127e+01 -2.948142695199234353e+01
9.911999999999999034e+00 -3.569517453523069861e+01 -2.397836378073378683e+01 -2.915229125803497823e+01
9.917999999999999261e+00 -3.636529261640116317e+01 -2.413412189989323053e+01 -2.883543904592328033e+01
9.923999999999999488e+00 -3.709107721726988416e+01 -2.429268987571290594e+01 -2.852999809245608986e+01
9.929999999999999716e+00 -3.788265251458503258e+01 -2.445417059262649317e+01 -2.823518605158165329e+01
9.935999999999999943e+00 -3.875318467167276282e+01 -2.461867272820729369e+01 -2.795029851462444981e+01
9.942000000000000171e+00 -3.972023756148918494e+01 -2.478631119648024850e+01 -2.767469898961933694e+01
9.948000000000000398e+00 -4.080797954621783674e+01 -2.495720763446756507e+01 -2.740781044110104503e+01
9.954000000000000625e+00 -4.205097569621432285e+01 -2.513149093712380733e+01 -2.714910810753407233e+01
9.960000000000000853e+00 -4.350116530766324985e+01 -2.530929784655855386e+01 -2.689811337161945559e+01
9.966000000000001080e+00 -4.524189628062394064e+01 -2.549077360228828582e+01 -2.665438850353639921e+01
9.971999999999999531e+00 -4.741980763768322049e+01 -2.567607266027042812e+01 -2.641753213206050077e+01
9.977999999999999758e+00 -5.033142293607110673e+01 -2.586535948963454956e+01 -2.618717532586880026e+01
9.983999999999999986e+00 -5.473956413393939613e+01 -2.605880945741046872e+01 -2.596297818896090703e+01
9.990000000000000213e+00 -6.412925270489856189e+01 -2.625660981318036846e+01 -2.574462689132131743e+01
9.996000000000000441e+00 -6.460642060925363239e+01 -2.645896078751014713e+01 -2.553183106971433247e+01
1.000199999999999889e+01 -5.490553791191544519e+01 -2.666607682031219184e+01 -2.532432154459137763e+01
1.000799999999999912e+01 -5.043934882798395591e+01 -2.687818793803045736e+01 -2.512184830806862479e+01
1.001399999999999935e+01 -4.750583642681043273e+01 -2.709554130182141307e+01 -2.492417874525054700e+01
1.001999999999999957e+01 -4.531807765100572993e+01 -2.731840295286221476e+01 -2.473109605715569614e+01
1.002599999999999980e+01 -4.357297624981241313e+01 -2.754705978568977898e+01 -2.454239785843454058e+01
1.003200000000000003e+01 -4.212136527751319193e+01 -2.778182178628959420e+01 -2.435789492713352544e+01
1.003800000000000026e+01 -4.087871713695319897e+01 -2.802302457873074104e+01 -2.417741008714096296e+01
1.004400000000000048e+01 -3.979246798040624356e+01 -2.827103233284574202e+01 -2.400077720676991433e+01
1.005000000000000071e+01 -3.882769114792112219e+01 -2.852624109617372739e+01 -2.382784029928750513e+01
1.005600000000000094e+01 -3.795999442911757171e+01 -2.878908262669305529e+01 -2.365845271318760723e+01
1.006200000000000117e+01 -3.717166795645530897e+01 -2.906002881947011929e+01 -2.349247640166801432e+01
1.006800000000000139e+01 -3.644944628411045784e+01 -2.933959684120706157e+01 -2.332978126219779114e+01
1.007399999999999984e+01 -3.578313536411290841e+01 -2.962835511303676483e+01 -2.317024453825290919e+01
1.008000000000000007e+01 -3.516473193045269596e+01 -2.992693031548642324e+01 -2.301375027632913017e+01
1.008600000000000030e+01 -3.458783748987436724e+01 -3.023601563261258462e+01 -2.286018883221519360e+01
1.009200000000000053e+01 -3.404725602922532346e+01 -3.055638050804177652e+01 -2.270945642125563069e+01
1.009799999999999898e+01 -3.353871038342501265e+01 -3.088888225834407564e+01 -2.256145470798699293e+01
1.010399999999999920e+01 -3.305863759326734197e+01 -3.123447998491144517e+01 -2.241609043107730059e+01
1.010999999999999943e+01 -3.260403824221950941e+01 -3.159425135282098296e+01 -2.227327505998990631e+01
1.011599999999999966e+01 -3.217236353922078962e+01 -3.196941297627205714e+01 -2.213292448020208170e+01
1.012199999999999989e+01 -3.176142933900095500e+01 -3.236134538282234985e+01 -2.199495870417703713e+01
1.012800000000000011e+01 -3.136934973837960428e+01 -3.277162384884157120e+01 -2.185930160560054247e+01
1.013400000000000034e+01 -3.099448513217311429e+01 -3.320205684531587309e+01 -2.172588067467174611e+01
1.014000000000000057e+01 -3.063540110752370182e+01 -3.365473446549102476e+01 -2.159462679247585726e+01
1.014600000000000080e+01 -3.029083557122054771e+01 -3.413209011545644955e+01 -2.146547402268340221e+01
1.015200000000000102e+01 -2.995967220722271307e+01 -3.463698008034948828e+01 -2.133835941900025546e+01
1.015800000000000125e+01 -2.964091885568220874e+01 -3.517278756623376523e+01 -2.121322284696366012e+01
1.016399999999999970e+01 -2.933368975746016361e+01 -3.574356084825237190e+01 -2.109000681881768458e+01
1.016999999999999993e+01 -2.903719086338012900e+01 -3.635419988880287434e+01 -2.096865634033495951e+01
1.017600000000000016e+01 -2.875070759454589009e+01 -3.701071338331477989e+01 -2.084911876856123669e+01
1.018200000000000038e+01 -2.847359457879365863e+01 -3.772058075075123895e+01 -2.073134367956088298e+01
1.018799999999999883e+01 -2.820526699236344825e+01 -3.849327509219553889e+01 -2.061528274533305449e+01
1.019399999999999906e+01 -2.794519321463593187e+01 -3.934104147037001553e+01 -2.050088961914340402e+01
1.019999999999999929e+01 -2.769288856399467846e+01 -4.028009644095087083e+01 -2.038811982859268213e+01
1.020599999999999952e+01 -2.744790992931157447e+01 -4.133255602882940849e+01 -2.027693067580184660e+01
1.021199999999999974e+01 -2.720985114765031909e+01 -4.252969731869453085e+01 -2.016728114415508699e+01
1.021799999999999997e+01 -2.697833900708307908e+01 -4.391784106651098796e+01 -2.005913181108807208e+01
1.022400000000000020e+01 -2.675302977583622877e+01 -4.556987578220585533e+01 -1.995244476645935450e+01
1.023000000000000043e+01 -2.653360617672978350e+01 -4.761049251755308376e+01 -1.984718353607999575e+01
1.023600000000000065e+01 -2.631977474006881579e+01 -5.028101484076000816e+01 -1.974331301001564043e+01
1.024200000000000088e+01 -2.611126347956238902e+01 -5.415422370578762923e+01 -1.964079937530847531e+01
1.024800000000000111e+01 -2.590781984509261093e+01 -6.131716566360210408e+01 -1.953961005279492724e+01
1.025400000000000134e+01 -2.570920891367907046e+01 -7.236148006375887576e+01 -1.943971363772496019e+01
1.025999999999999979e+01 -2.551521178613445429e+01 -5.745417260326018294e+01 -1.934107984391069834e+01
1.026600000000000001e+01 -2.532562416197134425e+01 -5.225370396288656849e+01 -1.924367945115574230e+01
1.027200000000000024e+01 -2.514025506929561260e+01 -4.902496318890553084e+01 -1.914748425573711899e+01
1.027800000000000047e+01 -2.495892572988843483e+01 -4.667771718650621438e+01 -1.905246702372946999e+01
1.028399999999999892e+01 -2.478146854257091292e+01 -4.483269365550495422e+01 -1.895860144697743266e+01
1.028999999999999915e+01 -2.460772617035732779e+01 -4.331257251149040144e+01 -1.886586210153798149e+01
1.029599999999999937e+01 -2.443755071893975028e+01 -4.202000135097867428e+01 -1.877422440842979867e+01
1.030199999999999960e+01 -2.427080299574861755e+01 -4.089573679304908893e+01 -1.868366459653509537e+01
1.030799999999999983e+01 -2.410735184029238809e+01 -3.990103066311985458e+01 -1.859415966751603122e+01
1.031400000000000006e+01 -2.394707351769996251e+01 -3.900914629093409758e+01 -1.850568736261478975e+01
1.032000000000000028e+01 -2.378985116844098258e+01 -3.820085563291942066e+01 -1.841822613121744823e+01
1.032600000000000051e+01 -2.363557430809325410e+01 -3.746186679488781124e+01 -1.833175510107047401e+01
1.033200000000000074e+01 -2.348413837179171537e+01 -3.678126683112424899e+01 -1.824625405004628931e+01
1.033800000000000097e+01 -2.333544429865454717e+01 -3.615053396514830553e+01 -1.816170337936320678e+01
1.034400000000000119e+01 -2.318939815204881327e+01 -3.556288630722309563e+01 -1.807808408816931944e+01
1.035000000000000142e+01 -2.304591077204879213e+01 -3.501283824264818634e+01 -1.799537774940924351e+01
1.035599999999999987e+01 -2.290489745686796397e+01 -3.449588976990403921e+01 -1.791356648689572495e+01
1.036200000000000010e+01 -2.276627767041141226e+01 -3.400830366675184280e+01 -1.783263295351515865e+01
1.036800000000000033e+01 -2.262997477342304720e+01 -3.354694227613781976e+01 -1.775256031050066596e+01
1.037399999999999878e+01 -2.249591577597604086e+01 -3.310914573855579590e+01 -1.767333220770976254e+01
1.037999999999999901e+01 -2.236403110930757521e+01 -3.269263964913130138e+01 -1.759493276484940338e+01
1.038599999999999923e+01 -2.223425441521121826e+01 -3.229546399889146358e+01 -1.751734655359412329e+01
1.039199999999999946e+01 -2.210652235138809374e+01 -3.191591777176648748e+01 -1.744055858054704800e+01
1.039799999999999969e+01 -2.198077441133087007e+01 -3.155251523228621480e+01 -1.736455427099589599e+01
1.040399999999999991e+01 -2.185695275745413824e+01 -3.120395106320080458e+01 -1.728931945342040066e+01
1.041000000000000014e+01 -2.173500206632141030e+01 -3.086907228635005396e+01 -1.721484034471003000e+01
1.041600000000000037e+01 -2.161486938493080956e+01 -3.054685544213261039e+01 -1.714110353605241599e+01
1.042200000000000060e+01 -2.149650399712419002e+01 -3.023638788832993995e+01 -1.706809597945743207e+01
1.042800000000000082e+01 -2.137985729927624945e+01 -2.993685235698812264e+01 -1.699580497488175013e+01
1.043400000000000105e+01 -2.126488268450130192e+01 -2.964751411109703838e+01 -1.692421815792288697e+01
1.044000000000000128e+01 -2.115153543468494135e+01 -2.936771019293018625e+01 -1.685332348805281910e+01
1.044599999999999973e+01 -2.103977261971673229e+01 -2.909684036812811314e+01 -1.678310923736186666e+01
1.045199999999999996e+01 -2.092955300335355062e+01 -2.883435945437586412e+01 -1.671356397978804154e+01
1.045800000000000018e+01 -2.082083695519803257e+01 -2.857977078815816085e+01 -1.664467658080616630e+01
1.046400000000000041e+01 -2.071358636832025724e+01 -2.833262063280935905e+01 -1.657643618755336234e+01
1.046999999999999886e+01 -2.060776458209526396e+01 -2.809249336966326638e+01 -1.650883221936903666e+01
1.047599999999999909e+01 -2.050333630986414946e+01 -2.785900734428155445e+01 -1.644185435872902445e+01
1.048199999999999932e+01 -2.040026757106202382e+01 -2.763181126350893990e+01 -1.637549254255386089e+01
1.048799999999999955e+01 -2.029852562748524747e+01 -2.741058105796418687e+01 -1.630973695387284295e+01
1.049399999999999977e+01 -2.019807892339930078e+01 -2.719501713962598544e+01 -1.624457801382706990e+01
1.050000000000000000e+01 -2.009889702921239163e+01 -2.698484199627696967e+01 -1.618000637399422104e+01
1.050600000000000023e+01 -2.000095058846344287e+01 -2.677979807434081039e+01 -1.611601290902073913e+01
1.051200000000000045e+01 -1.990421126789275874e+01 -2.657964590959017670e+01 -1.605258870954548200e+01
1.051800000000000068e+01 -1.980865171038286832e+01 -2.638416247170232509e+01 -1.598972507540228349e+01
1.052400000000000091e+01 -1.971424549057407205e+01 -2.619313969395444275e+01 -1.592741350908773335e+01
1.053000000000000114e+01 -1.962096707297420295e+01 -2.600638316375992432e+01 -1.586564570948180197e+01
1.053600000000000136e+01 -1.952879177239579178e+01 -2.582371095338030642e+01 -1.580441356581009771e+01
1.054199999999999982e+01 -1.943769571656773465e+01 -2.564495257318314714e+01 -1.574370915183620312e+01
1.054800000000000004e+01 -1.934765581077965990e+01 -2.546994803235140026e+01 -1.568352472027386746e+01
1.055400000000000027e+01 -1.925864970442737700e+01 -2.529854699407241370e+01 -1.562385269740947535e+01
1.056000000000000050e+01 -1.917065575933838417e+01 -2.513060801402645339e+01 -1.556468567792446223e+01
1.056599999999999895e+01 -1.908365301976470363e+01 -2.496599785251217085e+01 -1.550601641991011803e+01
1.057199999999999918e+01 -1.899762118393890020e+01 -2.480459085182112489e+01 -1.544783784006464167e+01
1.057799999999999940e+01 -1.891254057709723568e+01 -2.464626837157790362e+01 -1.539014300906663379e+01
1.058399999999999963e+01 -1.882839212587869326e+01 -2.449091827568367563e+01 -1.533292514711471455e+01
1.058999999999999986e+01 -1.874515733401799977e+01 -2.433843446530757149e+01 -1.527617761962874177e+01
1.059600000000000009e+01 -1.866281825925378257e+01 -2.418871645305439699e+01 -1.521989393310365379e+01
1.060200000000000031e+01 -1.858135749138040893e+01 -2.404166897402523873e+01 -1.516406773111070017e+01
1.060800000000000054e+01 -1.850075813137621239e+01 -2.389720163000271924e+01 -1.510869279043935087e+01
1.061400000000000077e+01 -1.842100377154448054e+01 -2.375522856343133427e+01 -1.505376301737386768e+01
1.062000000000000099e+01 -1.834207847661032531e+01 -2.361566815824774324e+01 -1.499927244409929727e+01
1.062600000000000122e+01 -1.826396676571713584e+01 -2.347844276495166227e+01 -1.494521522523138657e+01
1.063199999999999967e+01 -1.818665359527306435e+01 -2.334347844759633617e+01 -1.489158563446494554e+01
1.063799999999999990e+01 -1.811012434259873771e+01 -2.321070475063593008e+01 -1.483837806133663939e+01
1.064400000000000013e+01 -1.803436479033277706e+01 -2.308005448378738578e+01 -1.478558700809686144e+01
1.065000000000000036e+01 -1.795936111155239345e+01 -2.295146352326298711e+01 -1.473320708668649104e+01
1.065599999999999881e+01 -1.788509985557082871e+01 -2.282487062789975596e+01 -1.468123301581466045e+01
1.066199999999999903e+01 -1.781156793437429187e+01 -2.270021726886687929e+01 -1.462965961813278604e+01
1.066799999999999926e+01 -1.773875260966515910e+01 -2.257744747176508326e+01 -1.457848181750218330e+01
1.067399999999999949e+01 -1.766664148047808069e+01 -2.245650767005159310e+01 -1.452769463635050684e+01
1.067999999999999972e+01 -1.759522247133961770e+01 -2.233734656882874248e+01 -1.447729319311383556e+01
1.068599999999999994e+01 -1.752448382094298296e+01 -2.221991501813050007e+01 -1.442727269976198379e+01
1.069200000000000017e+01 -1.745441407131054135e+01 -2.210416589492171013e+01 -1.437762845940229361e+01
1.069800000000000040e+01 -1.738500205742041160e+01 -2.199005399310254205e+01 -1.432835586396037542e+01
1.070400000000000063e+01 -1.731623689727188520e+01 -2.187753592087355514e+01 -1.427945039193371457e+01
1.071000000000000085e+01 -1.724810798236891785e+01 -2.176657000487868743e+01 -1.423090760621636797e+01
1.071600000000000108e+01 -1.718060496860017849e+01 -2.165711620059689579e+01 -1.418272315199131128e+01
1.072200000000000131e+01 -1.711371776749584939e+01 -2.154913600849856081e+01 -1.413489275468845463e+01
1.072799999999999976e+01 -1.704743653784324664e+01 -2.144259239552827623e+01 -1.408741221800548971e+01
1.073399999999999999e+01 -1.698175167764281213e+01 -2.133744972151207620e+01 -1.404027742198945283e+01
1.074000000000000021e+01 -1.691665381638914312e+01 -2.123367367012506080e+01 -1.399348432117725238e+01
1.074600000000000044e+01 -1.685213380766069236e+01 -2.113123118408136136e+01 -1.394702894279171090e+01
1.075199999999999889e+01 -1.678818272200335571e+01 -2.103009040424328546e+01 -1.390090738499268497e+01
1.075799999999999912e+01 -1.672479184009445774e+01 -2.093022061236698050e+01 -1.385511581518006174e+01
1.076399999999999935e+01 -1.666195264617433480e+01 -2.083159217722732848e+01 -1.380965046834777255e+01
1.076999999999999957e+01 -1.659965682173178436e+01 -2.073417650388582700e+01 -1.376450764548588879e+01
1.077599999999999980e+01 -1.653789623943305997e+01 -2.063794598588366824e+01 -1.371968371203036341e+01
1.078200000000000003e+01 -1.647666295728250674e+01 -2.054287396016043132e+01 -1.367517509635742989e+01
1.078800000000000026e+01 -1.641594921300422527e+01 -2.044893466451304320e+01 -1.363097828832249903e+01
1.079400000000000048e+01 -1.635574741863554138e+01 -2.035610319742648500e+01 -1.358708983784073077e+01
1.080000000000000071e+01 -1.629605015532174406e+01 -2.026435548011789578e+01 -1.354350635350868259e+01
1.080600000000000094e+01 -1.623685016830410177e+01 -2.017366822065058685e+01 -1.350022450126535745e+01
1.081200000000000117e+01 -1.617814036209178141e+01 -2.008401887998299529e+01 -1.345724100309097615e+01
1.081800000000000139e+01 -1.611991379581075989e+01 -1.999538563982957129e+01 -1.341455263574319368e+01
1.082399999999999984e+01 -1.606216367872033857e+01 -1.990774737221786239e+01 -1.337215622952802363e+01
1.083000000000000007e+01 -1.600488336589192784e+01 -1.982108361063621160e+01 -1.333004866710567349e+01
1.083600000000000030e+01 -1.594806635404154349e+01 -1.973537452267335013e+01 -1.328822688232940763e+01
1.084200000000000053e+01 -1.589170627751073184e+01 -1.965060088405758165e+01 -1.324668785911644342e+01
1.084799999999999898e+01 -1.583579690438847720e+01 -1.956674405401145478e+01 -1.320542863034983405e+01
1.085399999999999920e+01 -1.578033213276922808e+01 -1.948378595184186679e+01 -1.316444627681059565e+01
1.085999999999999943e+01 -1.572530598714084782e+01 -1.940170903469281782e+01 -1.312373792613870371e+01
1.086599999999999966e+01 -1.567071261489681078e+01 -1.932049627639159084e+01 -1.308330075182214358e+01
1.087199999999999989e+01 -1.561654628296841807e+01 -1.924013114732461105e+01 -1.304313197221328124e+01
1.087800000000000011e+01 -1.556280137457130941e+01 -1.916059759528391027e+01 -1.300322884957149228e+01
1.088400000000000034e+01 -1.550947238606189416e+01 -1.908188002722776133e+01 -1.296358868913121754e+01
1.089000000000000057e+01 -1.545655392389964433e+01 -1.900396329190444789e+01 -1.292420883819478128e+01
1.089600000000000080e+01 -1.540404070171032025e+01 -1.892683266328978675e+01 -1.288508668524911371e+01
1.090200000000000102e+01 -1.535192753744679095e+01 -1.885047382479407219e+01 -1.284621965910536723e+01
1.090800000000000125e+01 -1.530020935064316134e+01 -1.877487285419486440e+01 -1.280760522806150270e+01
1.091399999999999970e+01 -1.524888115975859115e+01 -1.870001620925668107e+01 -1.276924089908583682e+01
1.091999999999999993e+01 -1.519793807960764020e+01 -1.862589071400046947e+01 -1.273112421702227159e+01
1.092600000000000016e+01 -1.514737531887339550e+01 -1.855248354558711910e+01 -1.269325276381567846e+01
1.093200000000000038e+01 -1.509718817770030341e+01 -1.847978222178322483e+01 -1.265562415775705674e+01
1.093799999999999883e+01 -1.504737204536400341e+01 -1.840777458897813901e+01 -1.261823605274785010e+01
1.094399999999999906e+01 -1.499792239801444182e+01 -1.833644881072277499e+01 -1.258108613758291838e+01
1.094999999999999929e+01 -1.494883479649054081e+01 -1.826579335676439086e+01 -1.254417213525154118e+01
1.095599999999999952e+01 -1.490010488420288048e+01 -1.819579699255076122e+01 -1.250749180225593093e+01
1.096199999999999974e+01 -1.485172838508218973e+01 -1.812644876918020742e+01 -1.247104292794655578e+01
1.096799999999999997e+01 -1.480370110159141817e+01 -1.805773801377509358e+01 -1.243482333387413874e+01
1.097400000000000020e+01 -1.475601891279844224e+01 -1.798965432025734046e+01 -1.239883087315758559e+01
1.098000000000000043e+01 -1.470867777250816033e+01 -1.792218754050618656e+01 -1.236306342986728524e+01
1.098600000000000065e+01 -1.466167370745056608e+01 -1.785532777587895836e+01 -1.232751891842369041e+01
1.099200000000000088e+01 -1.461500281552385161e+01 -1.778906536907756930e+01 -1.229219528301022990e+01
1.099800000000000111e+01 -1.456866126409013162e+01 -1.772339089634384024e+01 -1.225709049700073372e+01
1.100400000000000134e+01 -1.452264528832176538e+01 -1.765829515996757237e+01 -1.222220256240048286e+01
1.100999999999999979e+01 -1.447695118959682858e+01 -1.759376918109286692e+01 -1.218752950930051249e+01
1.101600000000000001e+01 -1.443157533394160907e+01 -1.752980419280781277e+01 -1.215306939534519515e+01
1.102200000000000024e+01 -1.438651415051874949e+01 -1.746639163350547719e+01 -1.211882030521224962e+01
1.102800000000000047e+01 -1.434176413015961593e+01 -1.740352314050236515e+01 -1.208478035010520557e+01
1.103399999999999892e+01 -1.429732182393881246e+01 -1.734119054390312797e+01 -1.205094766725757793e+01
1.103999999999999915e+01 -1.425318384178969922e+01 -1.727938586069951299e+01 -1.201732041944879370e+01
1.104599999999999937e+01 -1.420934685115978802e+01 -1.721810128909418935e+01 -1.198389679453147494e+01
1.105199999999999960e+01 -1.416580757570403293e+01 -1.715732920303762299e+01 -1.195067500496938173e+01
1.105799999999999983e+01 -1.412256279401540304e+01 -1.709706214696988980e+01 -1.191765328738639695e+01
1.106400000000000006e+01 -1.407960933839073547e+01 -1.703729283075720602e+01 -1.188482990212546753e+01
1.107000000000000028e+01 -1.403694409363155415e+01 -1.697801412481543792e+01 -1.185220313281804216e+01
1.107600000000000051e+01 -1.399456399587781519e+01 -1.691921905541169480e+01 -1.181977128596297000e+01
1.108200000000000074e+01 -1.395246603147426434e+01 -1.686090080013681813e+01 -1.178753269051513719e+01
1.108800000000000097e+01 -1.391064723586762142e+01 -1.680305268354073789e+01 -1.175548569748330330e+01
1.109400000000000119e+01 -1.386910469253437483e+01 -1.674566817292452825e+01 -1.172362867953705035e+01
1.110000000000000142e+01 -1.382783553193714887e+01 -1.668874087428152464e+01 -1.169196003062236500e+01
1.110599999999999987e+01 -1.378683693050985326e+01 -1.663226452838205205e+01 -1.166047816558594619e+01
1.111200000000000010e+01 -1.374610610966981739e+01 -1.657623300699505720e+01 -1.162918151980770709e+01
1.111800000000000033e+01 -1.370564033485658229e+01 -1.652064030924173821e+01 -1.159806854884155136e+01
1.112399999999999878e+01 -1.366543691459606436e+01 -1.646548055807439326e+01 -1.156713772806382501e+01
1.112999999999999901e+01 -1.362549319958963601e+01 -1.641074799687690344e+01 -1.153638755232960555e+01
1.113599999999999923e+01 -1.358580658182725998e+01 -1.635643698618058295e+01 -1.150581653563642881e+01
1.114199999999999946e+01 -1.354637449372382996e+01 -1.630254200049162705e+01 -1.147542321079540173e+01
1.114799999999999969e+01 -1.350719440727785070e+01 -1.624905762522481112e+01 -1.144520612910923596e+01
1.115399999999999991e+01 -1.346826383325213250e+01 -1.619597855373998740e+01 -1.141516386005728023e+01
1.116000000000000014e+01 -1.342958032037574156e+01 -1.614329958447667579e+01 -1.138529499098744857e+01
1.116600000000000037e+01 -1.339114145456605520e+01 -1.609101561818352621e+01 -1.135559812681440306e+01
1.117200000000000060e+01 -1.335294485817107102e+01 -1.603912165523784239e+01 -1.132607188972452050e+01
1.117800000000000082e+01 -1.331498818923084038e+01 -1.598761279305311156e+01 -1.129671491888673884e+01
1.118400000000000105e+01 -1.327726914075733333e+01 -1.593648422356953098e+01 -1.126752587016971852e+01
1.119000000000000128e+01 -1.323978544003298730e+01 -1.588573123082603189e+01 -1.123850341586496526e+01
1.119599999999999973e+01 -1.320253484792622167e+01 -1.583534918860900298e+01 -1.120964624441536373e+01
1.120199999999999996e+01 -1.316551515822432528e+01 -1.578533355817586781e+01 -1.118095306014988566e+01
1.120800000000000018e+01 -1.312872419698286564e+01 -1.573567988605080359e+01 -1.115242258302341760e+01
1.121400000000000041e+01 -1.309215982189100913e+01 -1.568638380188867210e+01 -1.112405354836210059e+01
1.121999999999999886e+01 -1.305581992165259386e+01 -1.563744101640641304e+01 -1.109584470661381950e+01
1.122599999999999909e+01 -1.301970241538217543e+01 -1.558884731937740753e+01 -1.106779482310385809e+01
1.123199999999999932e+01 -1.298380525201585201e+01 -1.554059857768837460e+01 -1.103990267779553847e+01
1.123799999999999955e+01 -1.294812640973631623e+01 -1.549269073345505277e+01 -1.101216706505572418e+01
1.124399999999999977e+01 -1.291266389541163129e+01 -1.544511980219543723e+01 -1.098458679342484423e+01
1.125000000000000000e+01 -1.287741574404772749e+01 -1.539788187105794037e+01 -1.095716068539200450e+01
1.125600000000000023e+01 -1.284238001825370290e+01 -1.535097309710300806e+01 -1.092988757717406756e+01
1.126200000000000045e+01 -1.280755480771985688e+01 -1.530438970563554690e+01 -1.090276631849965661e+01
1.126800000000000068e+01 -1.277293822870822737e+01 -1.525812798858727604e+01 -1.087579577239697848e+01
1.127400000000000091e+01 -1.273852842355489123e+01 -1.521218430294646318e+01 -1.084897481498621374e+01
1.128000000000000114e+01 -1.270432356018403652e+01 -1.516655506923370744e+01 -1.082230233527584318e+01
1.128600000000000136e+01 -1.267032183163337677e+01 -1.512123677002229982e+01 -1.079577723496295150e+01
1.129199999999999982e+01 -1.263652145559042950e+01 -1.507622594850114695e+01 -1.076939842823760429e+01
1.129800000000000004e+01 -1.260292067393961268e+01 -1.503151920707943745e+01 -1.074316484159071550e+01
1.130400000000000027e+01 -1.256951775231979873e+01 -1.498711320603092823e+01 -1.071707541362610527e+01
1.131000000000000050e+01 -1.253631097969182306e+01 -1.494300466217719681e+01 -1.069112909487573759e+01
1.131599999999999895e+01 -1.250329866791608424e+01 -1.489919034760765015e+01 -1.066532484761890132e+01
1.132199999999999918e+01 -1.247047915133931362e+01 -1.485566708843619210e+01 -1.063966164570450523e+01
1.132799999999999940e+01 -1.243785078639118424e+01 -1.481243176359225977e+01 -1.061413847437714608e+01
1.133399999999999963e+01 -1.240541195118959727e+01 -1.476948130364552725e+01 -1.058875433010612532e+01
1.133999999999999986e+01 -1.237316104515495496e+01 -1.472681268966360157e+01 -1.056350822041805415e+01
1.134600000000000009e+01 -1.234109648863296016e+01 -1.468442295210044257e+01 -1.053839916373228824e+01
1.135200000000000031e+01 -1.230921672252587307e+01 -1.464230916971594709e+01 -1.051342618919984062e+01
1.135800000000000054e+01 -1.227752020793179000e+01 -1.460046846852451274e+01 -1.048858833654488443e+01
1.136400000000000077e+01 -1.224600542579194418e+01 -1.455889802077203576e+01 -1.046388465590957217e+01
1.137000000000000099e+01 -1.221467087654561823e+01 -1.451759504394111744e+01 -1.043931420770168472e+01
1.137600000000000122e+01 -1.218351507979276427e+01 -1.447655679978193177e+01 -1.041487606244490038e+01
1.138199999999999967e+01 -1.215253657396367437e+01 -1.443578059336978825e+01 -1.039056930063203765e+01
1.138799999999999990e+01 -1.212173391599604244e+01 -1.439526377218723141e+01 -1.036639301258097134e+01
1.139400000000000013e+01 -1.209110568101881000e+01 -1.435500372523049784e+01 -1.034234629829315821e+01
1.140000000000000036e+01 -1.206065046204282964e+01 -1.431499788213938373e+01 -1.031842826731469742e+01
1.140599999999999881e+01 -1.203036686965818269e+01 -1.427524371234995471e+01 -1.029463803860008575e+01
1.141199999999999903e+01 -1.200025353173776566e+01 -1.423573872426890041e+01 -1.027097474037821989e+01
1.141799999999999926e+01 -1.197030909314740477e+01 -1.419648046446977929e+01 -1.024743751002106684e+01
1.142399999999999949e+01 -1.194053221546174726e+01 -1.415746651690928282e+01 -1.022402549391453519e+01
1.142999999999999972e+01 -1.191092157668646223e+01 -1.411869450216416588e+01 -1.020073784733166455e+01
1.143599999999999994e+01 -1.188147587098588254e+01 -1.408016207668704212e+01 -1.017757373430822554e+01
1.144200000000000017e+01 -1.185219380841668269e+01 -1.404186693208146508e+01 -1.015453232752037138e+01
1.144800000000000040e+01 -1.182307411466672065e+01 -1.400380679439494358e+01 -1.013161280816463794e+01
1.145400000000000063e+01 -1.179411553079950181e+01 -1.396597942342985732e+01 -1.010881436583980708e+01
1.146000000000000085e+01 -1.176531681300388321e+01 -1.392838261207153039e+01 -1.008613619843121434e+01
1.146600000000000108e+01 -1.173667673234868580e+01 -1.389101418563285328e+01 -1.006357751199671924e+01
1.147200000000000131e+01 -1.170819407454262340e+01 -1.385387200121533446e+01 -1.004113752065501863e+01
1.147799999999999976e+01 -1.167986763969881991e+01 -1.381695394708554225e+01 -1.001881544647558187e+01
1.148399999999999999e+01 -1.165169624210424004e+01 -1.378025794206710231e+01 -9.996610519370761949e+00
1.149000000000000021e+01 -1.162367870999379882e+01 -1.374378193494728606e+01 -9.974521976989670691e+00
1.149600000000000044e+01 -1.159581388532879487e+01 -1.370752390389791842e+01 -9.952549064613842589e+00
1.150199999999999889e+01 -1.156810062357999946e+01 -1.367148185591063836e+01 -9.930691035054815430e+00
1.150799999999999912e+01 -1.154053779351501952e+01 -1.363565382624513589e+01 -9.908947148553332696e+00
1.151399999999999935e+01 -1.151312427698964136e+01 -1.360003787789094432e+01 -9.887316672680388052e+00
1.151999999999999957e+01 -1.148585896874364565e+01 -1.356463210104200634e+01 -9.865798882239898759e+00
1.152599999999999980e+01 -1.145874077620043074e+01 -1.352943461258343660e+01 -9.844393059173018656e+00
1.153200000000000003e+01 -1.143176861927047483e+01 -1.349444355559063524e+01 -9.823098492464101383e+00
1.153800000000000026e+01 -1.140494143015894224e+01 -1.345965709883997441e+01 -9.801914478048271206e+00
1.154400000000000048e+01 -1.137825815317666134e+01 -1.342507343633080907e+01 -9.780840318720452231e+00
1.155000000000000071e+01 -1.135171774455511873e+01 -1.339069078681890801e+01 -9.759875324046065614e+00
1.155600000000000094e+01 -1.132531917226467044e+01 -1.335650739336034931e+01 -9.739018810273055493e+00
1.156200000000000117e+01 -1.129906141583653678e+01 -1.332252152286597280e+01 -9.718270100245566923e+00
1.156800000000000139e+01 -1.127294346618798571e+01 -1.328873146566624541e+01 -9.697628523318867266e+00
1.157399999999999984e+01 -1.124696432545112934e+01 -1.325513553508566922e+01 -9.677093415275784594e+00
1.158000000000000007e+01 -1.122112300680455199e+01 -1.322173206702723469e+01 -9.656664118244538741e+00
1.158600000000000030e+01 -1.119541853430856193e+01 -1.318851941956593876e+01 -9.636339980617798062e+00
1.159200000000000053e+01 -1.116984994274327647e+01 -1.315549597255167313e+01 -9.616120356973244299e+00
1.159799999999999898e+01 -1.114441627744982277e+01 -1.312266012722094644e+01 -9.596004607995276103e+00
1.160399999999999920e+01 -1.111911659417450338e+01 -1.309001030581706715e+01 -9.575992100398023510e+00
1.160999999999999943e+01 -1.109394995891596025e+01 -1.305754495121909109e+01 -9.556082206849710659e+00
1.161599999999999966e+01 -1.106891544777497138e+01 -1.302526252657872696e+01 -9.536274305898080783e+00
1.162199999999999989e+01 -1.104401214680722632e+01 -1.299316151496518579e+01 -9.516567781897167677e+00
1.162800000000000011e+01 -1.101923915187872893e+01 -1.296124041901812340e+01 -9.496962024935138302e+00
1.163400000000000034e+01 -1.099459556852389497e+01 -1.292949776060771683e+01 -9.477456430763332662e+00
1.164000000000000057e+01 -1.097008051180616306e+01 -1.289793208050250328e+01 -9.458050400726415674e+00
1.164600000000000080e+01 -1.094569310618124902e+01 -1.286654193804419677e+01 -9.438743341693761835e+00
1.165200000000000102e+01 -1.092143248536282307e+01 -1.283532591082952479e+01 -9.419534665991653455e+00
1.165800000000000125e+01 -1.089729779219064199e+01 -1.280428259439892535e+01 -9.400423791336860901e+00
1.166399999999999970e+01 -1.087328817850110241e+01 -1.277341060193185385e+01 -9.381410140771043515e+00
1.166999999999999993e+01 -1.084940280500000398e+01 -1.274270856394858775e+01 -9.362493142596324702e+00
1.167600000000000016e+01 -1.082564084113769098e+01 -1.271217512801839433e+01 -9.343672230311728555e+00
1.168200000000000038e+01 -1.080200146498642333e+01 -1.268180895847368639e+01 -9.324946842550819071e+00
1.168799999999999883e+01 -1.077848386311993067e+01 -1.265160873613041126e+01 -9.306316423020039252e+00
1.169399999999999906e+01 -1.075508723049490634e+01 -1.262157315801397850e+01 -9.287780420438224382e+00
1.169999999999999929e+01 -1.073181077033500586e+01 -1.259170093709128402e+01 -9.269338288477039001e+00
1.170599999999999952e+01 -1.070865369401645140e+01 -1.256199080200792295e+01 -9.250989485702111992e+00
1.171199999999999974e+01 -1.068561522095596850e+01 -1.253244149683101050e+01 -9.232733475515388477e+00
1.171799999999999997e+01 -1.066269457850039615e+01 -1.250305178079730695e+01 -9.214569726098048363e+00
1.172400000000000020e+01 -1.063989100181853154e+01 -1.247382042806638225e+01 -9.196497710354631039e+00
1.173000000000000043e+01 -1.061720373379457349e+01 -1.244474622747892667e+01 -9.178516905857655672e+00
1.173600000000000065e+01 -1.059463202492360878e+01 -1.241582798231997842e+01 -9.160626794793428118e+00
1.174200000000000088e+01 -1.057217513320877700e+01 -1.238706451008674492e+01 -9.142826863908325663e+00
1.174800000000000111e+01 -1.054983232406022609e+01 -1.235845464226139256e+01 -9.125116604456206204e+00
1.175400000000000134e+01 -1.052760287019586904e+01 -1.232999722408822407e+01 -9.107495512146382310e+00
1.175999999999999979e+01 -1.050548605154376247e+01 -1.230169111435533225e+01 -9.089963087092531424e+00
1.176600000000000001e+01 -1.048348115514611578e+01 -1.227353518518047260e+01 -9.072518833762138968e+00
1.177200000000000024e+01 -1.046158747506505016e+01 -1.224552832180157047e+01 -9.055162260927051676e+00
1.177800000000000047e+01 -1.043980431228986205e+01 -1.221766942237092834e+01 -9.037892881614439489e+00
1.178399999999999892e+01 -1.041813097464580906e+01 -1.218995739775376208e+01 -9.020710213058620752e+00
1.178999999999999915e+01 -1.039656677670451046e+01 -1.216239117133047642e+01 -9.003613776653594414e+00
1.179599999999999937e+01 -1.037511103969583282e+01 -1.213496967880310251e+01 -8.986603097906277426e+00
1.180199999999999960e+01 -1.035376309142123041e+01 -1.210769186800517261e+01 -8.969677706390402960e+00
1.180799999999999983e+01 -1.033252226616844993e+01 -1.208055669871543714e+01 -8.952837135701054549e+00
1.181400000000000006e+01 -1.031138790462780008e+01 -1.205356314247518768e+01 -8.936080923409964072e+00
1.182000000000000028e+01 -1.029035935380969669e+01 -1.202671018240916112e+01 -8.919408611021413691e+00
1.182600000000000051e+01 -1.026943596696353822e+01 -1.199999681304957022e+01 -8.902819743928713336e+00
1.183200000000000074e+01 -1.024861710349803801e+01 -1.197342204016387157e+01 -8.886313871371383399e+00
1.183800000000000097e+01 -1.022790212890276607e+01 -1.194698488058560315e+01 -8.869890546392923625e+00
1.184400000000000119e+01 -1.020729041467091847e+01 -1.192068436204843529e+01 -8.853549325799258796e+00
1.185000000000000142e+01 -1.018678133822351661e+01 -1.189451952302343507e+01 -8.837289770117621401e+00
1.185599999999999987e+01 -1.016637428283459599e+01 -1.186848941255922441e+01 -8.821111443556194587e+00
1.186200000000000010e+01 -1.014606863755785859e+01 -1.184259309012534089e+01 -8.805013913964179650e+00
1.186800000000000033e+01 -1.012586379715425622e+01 -1.181682962545843907e+01 -8.788996752792591849e+00
1.187400000000000055e+01 -1.010575916202097346e+01 -1.179119809841123079e+01 -8.773059535055461211e+00
1.187999999999999901e+01 -1.008575413812131671e+01 -1.176569759880443478e+01 -8.757201839291653300e+00
1.188599999999999923e+01 -1.006584813691589986e+01 -1.174032722628123082e+01 -8.741423247527199791e+00
1.189199999999999946e+01 -1.004604057529482297e+01 -1.171508609016471958e+01 -8.725723345238256101e+00
1.189799999999999969e+01 -1.002633087551095770e+01 -1.168997330931752465e+01 -8.710101721314384093e+00
1.190399999999999991e+01 -1.000671846511428953e+01 -1.166498801200443758e+01 -8.694557968022502692e+00
1.191000000000000014e+01 -9.987202776887283306e+00 -1.164012933575721576e+01 -8.679091680971376732e+00
1.191600000000000037e+01 -9.967783248781184824e+00 -1.161539642724197208e+01 -8.663702459076352724e+00
1.192200000000000060e+01 -9.948459323853573011e+00 -1.159078844212900705e+01 -8.648389904524899308e+00
1.192800000000000082e+01 -9.929230450206496528e+00 -1.156630454496489335e+01 -8.633153622742403499e+00
1.193400000000000105e+01 -9.910096080925971052e+00 -1.154194390904680567e+01 -8.617993222358476757e+00
1.194000000000000128e+01 -9.891055674022055655e+00 -1.151770571629932860e+01 -8.602908315173838361e+00
1.194599999999999973e+01 -9.872108692370161975e+00 -1.149358915715317053e+01 -8.587898516127491888e+00
1.195199999999999996e+01 -9.853254603653054389e+00 -1.146959343042620461e+01 -8.572963443264416838e+00
1.195800000000000018e+01 -9.834492880303782769e+00 -1.144571774320654711e+01 -8.558102717703791384e+00
1.196400000000000041e+01 -9.815822999449610009e+00 -1.142196131073776755e+01 -8.543315963607456709e+00
1.196999999999999886e+01 -9.797244442856628766e+00 -1.139832335630609350e+01 -8.528602808148981751e+00
1.197599999999999909e+01 -9.778756696875294807e+00 -1.137480311112939901e+01 -8.513962881483008616e+00
1.198199999999999932e+01 -9.760359252386878737e+00 -1.135139981424846845e+01 -8.499395816715175300e+00
1.198799999999999955e+01 -9.742051604750454175e+00 -1.132811271241985729e+01 -8.484901249872251583e+00
1.199399999999999977e+01 -9.723833253751072547e+00 -1.130494106001082955e+01 -8.470478819872800713e+00
1.200000000000000000e+01 -9.705703703548291372e+00 -1.128188411889583342e+01 -8.456128168498187492e+00

